Learning Team Decisions

In this paper, we treat linear quadratic team decision problems, where a team of agents minimizes a convex quadratic cost function over $T$ time steps subject to possibly distinct linear measurements of the state of nature. We assume that the state of nature is a Gaussian random variable and that the agents do not know the cost function nor the linear functions mapping the state of nature to their measurements. We present a gradient-descent based algorithm with an expected regret of $O(\log(T))$ for full information gradient feedback and $O(\sqrt(T))$ for bandit feedback. In the case of bandit feedback, the expected regret has an additional multiplicative term $O(d)$ where $d$ reflects the number of learned parameters.

==> figures/log.txt <==
2022-09-09T13:21:13.973: Setting up a learning team decision problem.
2022-09-09T13:21:13.974: Number of Players: 2
2022-09-09T13:21:13.974: Stepsize parameter λ: 1
2022-09-09T13:21:13.974: Time Horizon: 1000
2022-09-09T13:21:13.974: Spectral-norm bound on gain matrices: 2
2022-09-09T13:21:13.975: Strong convexity lower bound: 2.0000000000000004
2022-09-09T13:21:13.975: Running 1280 experiments
2022-09-09T15:43:05.339: Saved to run_2022-09-09T13:21:13.959/data.jld


==> figures/stats.csv <==
t,min_gradient,avg_gradient,max_gradient,std_gradient,min_bandit,avg_bandit,max_bandit,std_bandit,min_pseudo,avg_pseudo,max_pseudo,std_pseudo,bound_gradient,bound_bandit
1,0.0017335074449806587,9.844282903671795,850.755734182648,30.86030888065145,0.0004524518575648173,15.107556367131213,557.2577368483597,34.19775282661316,6.696589824439769e-6,0.25443957211347074,3.192289100772435,0.31689353657395614,91973.23156333143,1.4279535751099735e6
2,-0.28323625656304685,32.41714614008712,876.5552276514221,51.834031057578194,-0.20830869178827227,45.582502362128885,559.2229272590154,61.03254213171484,1.9126555673598666e-5,0.30243020452308356,2.738359963220538,0.3426887386282922,155724.21770844157,2.0194313123596727e6
3,-0.14468443028571176,55.75534468837744,929.0773420581972,70.57585128438724,-0.2005288909961176,79.56138216531501,740.7736437045887,82.6800186907013,9.384185540017853e-5,0.3169319620930636,2.944959198625128,0.348162024490556,193016.15398732503,2.473288142940095e6
4,-0.7535563129214817,75.2362414345616,945.7632202670931,83.31419553847958,0.8879743529991022,112.56348502711356,777.5931452507976,99.80293700781534,0.00010004512628369877,0.3197212080754645,2.8719890027789408,0.35907584214806,219475.20385355173,2.855907150219947e6
5,-0.02238002297439312,91.86187950867898,959.3347349272265,91.47549525320811,1.2384321743811735,142.94871473257507,852.0181628705212,112.38455023232821,3.766653939951681e-5,0.32691214846005695,3.280381499454805,0.35630623182771526,239998.4373704377,3.1930012626597527e6
6,0.14193111475156206,107.35355120895959,960.1827881909984,99.15532756080691,1.384724935746135,174.89553897880714,877.8845423561899,125.22973362577025,0.0006506243792960831,0.3227713010958818,3.6450502693424394,0.3477224466280509,256767.14013243513,3.4977576354024485e6
7,0.28186058266590397,120.09947532839104,962.0427126208067,106.33235582070719,4.905090932677704,204.80417622502037,977.8961161281356,137.15239902150748,0.00013147279311498394,0.3297624875123423,3.6953438645022523,0.35767136510485176,270944.87630383257,3.778010043486582e6
8,-0.31693163160695104,130.92011418544277,966.835862251554,112.50348703376675,5.967536492547815,231.89546198355546,1012.3048166074226,144.43864821079416,0.0002191921767096261,0.33398834204579514,3.6475003990651604,0.3668326753798151,283226.18999866187,4.0388626247193455e6
9,0.467308371035176,139.8646587800602,969.2835772240563,117.76093579997871,7.977918394465183,259.22479450834606,1081.1355164051172,152.78455332484384,8.696796902540882e-5,0.3351714440049968,3.609125566449812,0.36530939502586685,294059.07641131856,4.283860725329921e6
10,0.609249283470763,147.13512722125807,968.6385781718315,121.32194389593229,9.309619337164735,285.77111777534316,1201.370693638996,158.53424004627811,6.417885466536433e-5,0.33482665702665965,3.7446285792744565,0.37491585347339756,303749.4235155478,4.51558569032784e6
11,0.5229385379855298,152.87406125665956,969.483169481108,124.46917829658689,9.41651339682291,310.85624990077247,1206.0312848665237,166.24974093488774,1.9705773920630776e-5,0.33564017516609507,3.6893754763486726,0.37638731497387246,312515.4087530338,4.735986226686359e6
12,0.5467458457891814,157.58922310620062,970.0990825897521,127.67545358651175,11.399405278003021,336.93490498173225,1206.8662652919731,172.6138872682839,3.6926484291655015e-5,0.3399945429023049,2.9662071703601924,0.3861160066274086,320518.1262775453,4.94657628588019e6
13,1.0123619888479953,161.93054126015426,970.0549854911002,130.63568743048205,24.62796840421612,362.3010101800597,1241.264042804107,180.544517796273,9.054432516908406e-5,0.3387925071922961,2.8422773606039753,0.37390287645408465,327879.9127653595,5.148559834041128e6
14,1.196200079304428,165.32301503666062,1036.2295798376147,133.0605130302911,46.46394969371512,388.51041821242706,1406.9569128954356,187.68495797459119,0.00018752724801540666,0.3374394942357874,3.2330647932952186,0.37127562640113754,334695.8624489427,5.3429130422804905e6
15,1.7755193499512956,167.93348038927874,1051.490883507308,134.79403909579872,48.10722193921499,414.6094529264221,1468.3914749462804,194.35090126468225,0.00020033235387639792,0.337893823969469,3.245556557754628,0.37939147328976064,341041.35979443125,5.530440415558269e6
16,1.2395087783495775,170.0435086398202,1053.0981603980042,136.2053267551356,48.918252896113906,438.9861325612368,1489.6629414735285,200.00278790830706,0.0003270553877028348,0.3338600961289676,2.9150671498454113,0.3730443088949318,346977.176143772,5.711814300439894e6
17,1.9687183050396335,171.65496941743365,1052.8667745605164,137.3928041069832,49.96800372308081,461.0532811439445,1489.2419117637098,204.55488547551346,0.0002427947601653102,0.33650333482884953,3.31238721027977,0.3916230714943935,352553.0185245344,5.887603418656782e6
18,1.9639017465701105,173.08977747227158,1055.1980960587073,138.15766024031336,49.28495878237591,484.87985532216373,1514.5765594210104,211.4480104978298,0.00026421725779535166,0.33336920658956454,3.2974431853129644,0.37952409142926447,357810.0625564287,6.058293937079017e6
19,2.1149056906256387,174.10580862772076,1055.3714702994967,138.79880610941308,50.41949559454067,507.54958140963356,1553.6836420435031,217.2179044011611,7.395528295983667e-5,0.3319018515105115,3.267477264757062,0.3755083415166233,362782.79961830564,6.224305329971992e6
20,2.099148266592284,174.81049378234133,1055.1845774006017,139.05124319283763,53.90204337836465,528.185915873864,1604.0406405342403,222.4180538357393,0.00042881802000849234,0.3311101378038477,2.921662451840234,0.3761599328131613,367500.409660658,6.3860025253195055e6
21,2.1082150167330536,175.26346532985582,1055.42428876134,139.25809663932384,80.41664148817634,546.884359477252,1622.5449469397095,226.14173920116275,0.0005372133973260418,0.33161136434980387,2.9185101133452704,0.3757459229136119,371987.79872782604,6.543705346824263e6
22,2.0810504533908336,175.80052657655287,1055.519498253869,139.43534337785297,80.25837282375232,566.0587409795387,1694.5295015020242,229.72445515012882,3.9668916388180264e-5,0.33417797686687495,3.1479561473456954,0.3767996639240567,376266.39489814395,6.6976959529920295e6
23,1.7404749158014425,176.171149883994,1056.0040281588242,139.52358582986346,80.59659548344969,586.2235001019302,1789.9936598015975,234.58627509069834,0.0001857269508036552,0.3283545271238519,3.0589262939194057,0.3682595339025977,380354.7671504694,6.848224769339507e6
24,2.2318178163343294,176.45351203327638,1056.1212086635398,139.621366940992,94.31494954854203,607.1831812712055,2060.8013022164027,241.2897424954177,0.00014049160444074005,0.3277108120097325,2.9512245144156353,0.36263142315108565,384269.1124226554,6.995515270804897e6
25,2.327413197929058,176.67019132277673,1056.1680298244569,139.6237222302012,100.38645748713188,626.035591249246,2095.572997062189,245.1721816918323,0.00012511596515452084,0.3303491103577323,2.898180687106761,0.36365343636369396,388023.64317754394,7.139767875549868e6
26,2.4297467320625543,176.88818228487435,1056.064862091583,139.65218150966186,130.7295451900753,644.2643783819883,2097.1421110461984,249.355183836133,0.00024248411126492897,0.33007679602861556,3.172819142702222,0.3638514534397389,391630.8989104696,7.281163143990335e6
27,2.667475551092048,177.06394870724563,1056.0712450003205,139.69114374405495,133.22598190562195,662.0381045204475,2111.6225195909446,252.05297512653217,0.0008527985948880712,0.3298472400854057,2.633541732890711,0.360805811586452,395101.99883531214,7.419864428820286e6
28,2.61804372481258,177.23046319292934,1056.003258230587,139.70171196648872,158.61835987242972,678.5902754812527,2111.6763215930323,253.81367990285432,0.0002701688410695624,0.33157590106365453,2.6825421753121628,0.3613347209494408,398446.8485940529,7.556020086973164e6
29,3.6315979024753275,177.40860654137913,1056.0002951589784,139.68600147733008,159.34422459900247,696.1384862896499,2111.4742212231686,256.61594934450613,4.324967932767265e-5,0.327172239821136,2.589668851932629,0.3562831555581634,401674.3106769177,7.689765338904126e6
30,3.828676153168537,177.55148695763972,1055.9108588630158,139.6769087794359,159.34252219450823,712.0224223564751,2111.372197975265,259.6069591333723,0.0012579478842162928,0.324877670141912,2.6488790024893767,0.35326085638449783,404792.3459395414,7.8212238415788e6
31,3.9267203901555234,177.66343306731983,1055.7860659703185,139.68780137158748,159.54273628017592,726.9061564079783,2111.2312301031793,261.46005202576697,0.0011996641696754295,0.320828650833615,2.435096918538793,0.3367723969547897,407808.1319069609,7.950509027273033e6
32,3.9262898409898064,177.76040869416428,1055.8550501198338,139.6902773636126,159.56523149470397,744.2576331665342,2111.7344143488103,265.63740624044476,0.0005974464942717361,0.32705384543212296,2.724163004766643,0.3415025507681893,410728.16228888225,8.077725249438691e6
33,4.07472638371636,177.8482389767342,1055.6631029798925,139.67173357648215,160.43953335610038,760.4034738327894,2113.3498044239577,269.2319677693565,3.6743013918538736e-5,0.32997098912415385,2.7043506611700234,0.34680776940840063,413558.33117702726,8.20296876856719e6
34,4.0680159675827205,177.9497439414567,1057.0937788900249,139.68435134486256,166.27818177472798,777.0482630110143,2116.9641051184294,273.7825120954751,0.00023475940253803174,0.33038003490556067,2.4901654995481337,0.3458755637600435,416304.0046696446,8.326328604538621e6
35,4.084315499145713,178.03629391714608,1057.08498361746,139.686684676777,167.1477249245124,792.3356073598331,2119.905780397575,277.06224917973316,0.000905339715561837,0.33121046807780424,2.4042799059334072,0.34726541710962383,418970.08211093873,8.447887276912933e6
36,4.237983311037528,178.13362836795773,1057.2327005940297,139.67353550215583,171.14453598198543,806.695539040241,2125.048520425169,280.1062790900557,0.0002048173904150019,0.33268066214358427,2.34087348336066,0.35305687903996336,421561.0487015389,8.567721450659841e6
37,4.1190685459214045,178.21456599575535,1057.2026601722387,139.6820727551805,173.3877060393571,820.4697839052666,2141.067119499685,283.4577517364886,0.0005511355908751625,0.3334622857545042,2.4878437885765976,0.3532838803032063,424081.02089914,8.68590250168433e6
38,4.047589527089517,178.28887120932845,1057.27693758816,139.69526318617866,174.8376326611246,834.7172255585635,2151.579340498451,286.0296017397569,0.0005885377651821955,0.3293045252496835,2.3178220773459906,0.34716009439509216,426533.7857634158,8.802497013997532e6
39,4.02985970581117,178.35709437578495,1057.1803426050396,139.69288970165562,177.14703720390693,849.6428014009537,2215.748071412645,290.3106349883125,0.000811249685597204,0.3284081239305963,2.2439872719793996,0.342311992987507,428922.83518935303,8.917567218367621e6
40,3.9999397884407024,178.4239192854742,1057.4326701404545,139.69567789644412,177.7840317598884,863.8860960221458,2232.888431615877,294.3887745995118,0.0012048596300395786,0.3301341280013729,2.5279374621444717,0.34086337933172167,431251.3958057681,9.03117138065568e6
41,4.317133397406648,178.48830444231385,1057.156268830099,139.7034248261778,179.54021034920962,877.7428578852152,2249.5403842696346,298.9891154057402,0.00039530713927860006,0.3325612326854834,2.526291104880933,0.34404522048345815,433522.455181446,9.143364146715559e6
42,4.405187085006386,178.55124121521527,1057.2125124706754,139.70015231817408,180.77548553952002,890.8115135929941,2286.376282176964,302.4704845517862,0.0003064354508346412,0.329867938843239,2.727518921320751,0.3409912890788242,435738.7848729362,9.25419684965221e6
43,4.3849574532905535,178.60260188629454,1057.2196687523342,139.7130359125309,187.72118462998233,902.8390420317874,2304.0589844611136,305.56965087778866,4.21390559779411e-6,0.3308989928041335,2.8272993433981526,0.346328261408746,437902.96076004434,9.36371778434091e6
44,4.3246729571904545,178.65349874661774,1057.29579706804,139.72342532486041,188.11959853048944,914.602401864118,2312.104328850504,308.49630149595373,0.0004979024064013515,0.32997301490605163,2.8552801815744004,0.3420317396665391,440017.38104325405,9.471972453372719e6
45,4.454942893222398,178.69829966274892,1057.3941713910335,139.7249885545931,189.45594346637415,926.7146371690244,2311.592307996321,311.1874191599866,0.0006101871530042047,0.3291823245691722,2.7885334145048972,0.3386407353092206,442084.2822184248,9.579003787979258e6
46,4.50008870525782,178.7478816865523,1057.4118296821594,139.7238741007928,189.72028220649506,938.4342710485646,2311.621355497423,315.58013705594675,3.3735562535497365e-5,0.3314479946246748,3.094385661478242,0.33978865137247266,444105.7532955796,9.684852346979294e6
47,4.527310378738086,178.79351398560908,1057.429806326937,139.7285891358558,190.14500476964696,949.7695417120194,2311.606434073693,317.76013134378303,0.0003712164307465571,0.32893809769143834,3.026666535262933,0.3363362834302525,446083.7484884158,9.789556496361807e6
48,4.612492973992584,178.84631712270837,1057.4648051741854,139.73176776977465,190.43479511409438,961.4386713804279,2312.3167976559166,321.73481890942253,0.0011596939762448244,0.3294659632045945,2.684991397341122,0.3325265850353186,448020.09856776556,9.89315257176038e6
49,4.640349495640926,178.89390780606186,1057.557441525369,139.72891567682967,190.58880762295493,972.5881316875726,2342.5009383584816,324.9832846492934,0.00025011636722638286,0.33282177923607376,2.6596686461717454,0.33466891661483844,449916.52104433364,9.995675025769815e6
50,4.574748625657314,178.944907343091,1057.5591239509574,139.72850387816848,190.23336137960683,983.192000163185,2355.078676211461,328.18409317968354,0.0006969130408371882,0.3336550215901065,2.577962547694746,0.3357921756110809,451774.6293226541,1.0097156561798364e7
51,4.542206596174282,178.9914174621732,1057.5635363164718,139.73080739302728,190.64151131861004,993.6880735370971,2355.887776614807,330.57336289265055,0.0004290389844499032,0.3307149822838523,2.546381981882952,0.33151034831391823,453595.940948528,1.0197628255929764e7
52,4.643820200358633,179.03825999656993,1057.5896305229976,139.7283009864973,192.28465430529468,1005.394301884579,2359.5779621395964,333.7436401450042,0.00034653053575084414,0.3323835526860276,2.5266669951186387,0.33294202659113914,455381.88505557977,1.0297119668082256e7
53,4.590248628327707,179.07697258388774,1057.488340088601,139.73487586304088,193.17146669959595,1016.9148398085752,2477.024987802929,338.0011401155553,0.0001790298747614827,0.3287170523204551,3.0089509182393,0.3306165470082982,457133.80910248304,1.039565894359159e7
54,4.139599479274231,179.11647120239118,1057.6551782755366,139.74378530458878,195.35997797568595,1027.57436571641,2482.471643404071,340.9742145610544,3.834346133402278e-5,0.3249218763809012,2.941886132929639,0.3270193490434375,458852.9849804223,1.0493272906207347e7
55,4.144658668314165,179.14863942616105,1057.9658727723313,139.7409295963589,197.58133845617323,1036.925319610276,2489.8088089930357,343.1317618241448,0.00010400443427016626,0.3263001323389478,2.9250108401294597,0.329521318013206,460540.61456014,1.058998714337343e7
56,4.306561294169718,179.17960984928885,1057.96515893431,139.733696901152,197.7141522702491,1046.0228104930743,2492.7200385398473,345.75417705599574,0.0001249348652443416,0.32498937876732786,2.926595991059642,0.32799152937452486,462197.83473916305,1.0685826084560981e7
57,4.378059362066189,179.22369523631934,1057.9503648205118,139.73112450917088,224.50067402007159,1055.6749790426438,2534.578539909148,349.04412224017295,4.512911889165139e-5,0.32394352883894734,2.8926885211790037,0.32548896791996124,463825.7220422992,1.0780813073333256e7
58,4.845852243374438,179.26567451246166,1057.9562987779348,139.7268033579575,234.42472198739642,1064.5822427757755,2543.244217694379,352.7316648175559,6.384877111997866e-5,0.3246391685956362,2.842719395524128,0.32634952985991333,465425.2968220278,1.0874970433744755e7
59,4.874270458225439,179.30316142516838,1057.9521658649735,139.728019149724,234.62804262822914,1073.4246315345492,2554.9147282837253,355.64610516384784,0.0002040916127796777,0.32538169959525814,2.813973584316166,0.32780996448530314,466997.5270998267,1.096831953160975e7
60,4.828321548803281,179.33508297725092,1057.9793597965247,139.73192910059393,236.35772094401375,1081.7009758155154,2612.928640726081,358.52469814203437,0.00014355957019773768,0.3238366770281983,2.495565106603891,0.32578575937823073,468543.3320846515,1.1060880831116538e7
61,4.806139267216125,179.36738284428924,1057.9790867078812,139.73247222508851,236.3638489948147,1090.6121316091674,2617.982413471107,360.279849199569,0.0005680100556517687,0.3235891171658331,2.5479538177273398,0.3268202641611861,470063.58540059044,1.1152673947212419e7
62,4.778035645420829,179.39307283714413,1057.96766852529,139.7293711711465,238.53621469515716,1099.0222589225148,2631.193464474744,362.7476727200561,7.903787080465463e-5,0.3250618947212953,2.77239793070634,0.3303433761808904,471559.1180520711,1.1243717694139248e7
63,4.801295874122161,179.42539296333334,1057.981915354067,139.72518414829636,238.3090348500244,1107.6267464669884,2633.9308545749536,365.3393013243829,0.0005069581379402166,0.3257974433732643,2.780262109547543,0.33140735590342246,473030.7211518196,1.1334030130459746e7
64,4.882457024222113,179.45465417960614,1057.9963412357076,139.72515955607915,238.9776470250378,1115.3346208574706,2736.5287328013046,368.636493294607,9.649181578907928e-5,0.32333891168738316,2.5254082333959786,0.32968772688656317,474479.1484339923,1.1423628600879788e7
65,4.868380515907155,179.49558043046105,1058.0985625470016,139.73003503855963,239.4231626077423,1123.8485808728535,2765.82848044085,371.6149558830177,0.00031188143593396944,0.32059436653540385,2.447684419228292,0.3287777106081793,475905.1185724657,1.1512529775140999e7
66,4.908713335603224,179.52768135225384,1058.097585015197,139.7304066018109,239.73229284215245,1132.360260419433,2770.337009922121,373.5251321640851,6.853755100166836e-5,0.32173343484976985,2.484430211029462,0.33229282010525313,477309.3173221374,1.1600749684230646e7
67,4.931012730626016,179.54994200752682,1058.1025908933018,139.73163846190565,239.73156524926716,1140.3252275953753,2778.9539309604907,376.16487453720185,0.00025920217726138617,0.3161584081783221,2.4330297088601576,0.32673204587775545,478692.39949920727,1.1688303754131597e7
68,4.9690805266802585,179.57387185966087,1058.1051287255923,139.73479981451018,240.09936006467387,1147.5146261724665,2779.7769509218724,378.01421799510126,8.411634976823734e-5,0.3150369223505611,2.791918166165104,0.328678287259411,480054.99081475474,1.1775206837313564e7
69,4.964037063246536,179.59937789158926,1058.1022581912703,139.73346890072406,241.78068002957244,1155.457958747169,2801.0905364404407,380.3301809533106,0.00031212821686210646,0.317147116110315,2.8737642087872963,0.33441881908989635,481397.689574463,1.1861473242147684e7
70,4.985934976402319,179.6220176707298,1058.0967737116312,139.7357093925411,241.5897782492373,1162.9125501581468,2815.7827938818823,383.6088636996078,0.0005265955454163418,0.317799818416802,2.875317470119022,0.3342447693104692,482721.06825604895,1.1947116760409385e7
71,4.977790936497307,179.6485048455705,1058.1138719804505,139.73651280679624,241.59680905438242,1170.4935663532099,2827.5248953678965,385.8052959634646,1.167527206291652e-5,0.31774863055158453,2.8696527999375405,0.3344426050495221,484025.6749748055,1.2032150693019275e7
72,4.984105152496944,179.6743111554221,1058.1423727956246,139.73532694861638,242.33206252479613,1177.8499661639084,2836.0598946449422,389.1930662948063,0.0004800005699934218,0.3174168629941067,2.9046302049956196,0.33431148837221614,485312.034846649,1.2116587874158034e7
73,4.988040191364867,179.70729572565992,1058.0842524518407,139.74183037429285,242.39391157447946,1184.5218251081626,2846.95948940004,391.5998165048324,0.0002936708285261602,0.3170094847082828,2.774091192198206,0.3348633093879873,486580.65125715395,1.2200440693879172e7
74,4.97692378081522,179.7404674476624,1058.0850001212991,139.74153707517186,242.59264330435818,1191.212079988143,2847.9330955193905,394.20777015049356,0.0003651630999002009,0.3166275458289389,2.809652085879492,0.33263044289374377,487832.00704425026,1.2283721119332377e7
75,4.995450475916535,179.7617041786653,1058.0877177417356,139.74059025414638,243.2730377520072,1196.8980634527343,2847.789319498153,396.38459546127604,0.0012228860990575185,0.317256118393259,2.7877035559180072,0.33067508262090384,489066.56560153747,1.2366440714700477e7
76,5.016849493792236,179.7839022673149,1058.0144250554458,139.73863802703866,243.50999150469335,1202.7458963154036,2854.4910627932327,398.08097139509704,0.0004613750667274985,0.3192478647269799,2.8704598269967576,0.3351646660889186,490284.77190852596,1.2448610659943985e7
77,5.026569927697004,179.8091227402365,1058.062301396737,139.74319581543045,244.6545445478556,1208.7616041215329,2855.2166964388502,400.15029687878547,6.0289890043918604e-5,0.32043711704135613,3.193825439663783,0.3351956756201604,491487.05349353486,1.253024176843928e7
78,4.994981132627629,179.83220081033846,1058.0503845056785,139.74083903178453,244.8669304830868,1215.392525637226,2862.835600575438,403.2631918967169,0.00026292157410523487,0.3214278214214898,2.935357440073375,0.33562138279750076,492673.8213344632,1.2611344503589207e7
79,5.0108097972346215,179.8576009578425,1058.5112495407482,139.74544014442512,245.23464739698454,1220.88231467037,2973.291779649778,405.7135678462624,7.572261395694113e-5,0.3225166757030463,3.1707900142405663,0.3366201460546554,493845.47070218204,1.2691928994478304e7
80,5.023847367885772,179.873098450456,1058.5037066810346,139.74662900583385,246.6919315400733,1227.1547044242936,2990.0772749056487,408.2462058880064,0.0006721547985222287,0.3256153968894039,3.185102175819452,0.34101545161428354,495002.38195087825,1.2772005050639011e7
81,5.05535987450353,179.89630939911095,1058.8011917261072,139.75369493660875,249.20275453296946,1232.2914169532046,3042.8350777251403,409.5020273082111,0.000855236629078604,0.32536837950358055,2.4717292520035485,0.34069308472610116,496144.92125930573,1.2851582175989762e7
82,5.0297208788758,179.92368594274885,1058.7855989735453,139.7503467677129,250.33911398445417,1237.9882873035692,3090.800987140669,411.63020991550076,0.00036250655674763266,0.325249299345176,2.7706130500899917,0.3421946897835994,497273.44132655615,1.2930669582001047e7
83,4.960003608310814,179.94119916209797,1058.751874521069,139.75227192716986,251.2957203344538,1243.4787870275954,3102.7917611740822,413.7839153007915,0.0003741513301207533,0.326777781140823,2.7266973331351636,0.34662947625992546,498388.28202566016,1.3009276200141054e7
84,4.960474642429681,179.96666594514897,1058.8730196292609,139.75280859646796,253.12188718119629,1248.2518586838407,3159.002408517116,415.5191717503986,0.00022346255845206997,0.3250065007166886,2.712590106864269,0.3460649513316327,499489.77101804636,1.3087410693648526e7
85,4.87634234726513,179.99422940724375,1058.8868975430662,139.75422138234157,254.0631404626967,1253.5671158092487,3178.121105395293,417.8400096733898,0.0004962307231082264,0.3241226061687071,2.6325052398696727,0.34587193721700227,500578.22433164064,1.316508146867672e7
86,4.635101769522208,180.02007432633107,1058.875434322896,139.75647173864664,254.71897982476338,1258.8918765344959,3207.0069291742725,419.7963129148193,0.0003997471930148322,0.32494742182966596,2.5449801363761395,0.3443565361100822,501653.9469051545,1.3242296684849065e7
87,4.700683985852805,180.04272030089683,1058.8584421367145,139.76066908884556,255.98344416791497,1264.2623700245617,3217.796721883492,422.4061926317139,1.8123678756865047e-5,0.32561606429342255,2.5861144756779098,0.34602417519680007,502717.23310091125,1.3319064265264055e7
88,4.78781006665934,180.06412977898822,1058.8802428701122,139.75306288548978,257.5436918087593,1269.8154399503285,3254.1590032341496,425.08583535988345,0.00013057924431336687,0.32545688988605115,2.93839263030236,0.34950442529477294,503768.3671883642,1.3395391905984059e7
89,4.77647926852314,180.08560810306284,1058.8708675644523,139.7578256374586,257.8438611320313,1274.7874901384855,3261.2644855059134,427.32344530566695,0.000277028701503923,0.3273707484100534,2.8723768918874413,0.3512818455289595,504807.62380029686,1.3471287085040262e7
90,4.8834281144227845,180.10931605773143,1058.8589331444496,139.7638877767649,258.51932595293243,1279.623474264393,3302.2791398504414,429.68476901406865,7.269407694820984e-5,0.32724328438910366,2.854101827189922,0.3508785504956722,505835.26836353494,1.3546757070983518e7
91,5.0083836605712335,180.12516578916507,1058.8536792706705,139.7601893422167,259.5785854650325,1283.7983764142857,3302.3463056361575,431.4692073290375,0.00043150138555603235,0.3285504597404955,2.8743707991676857,0.34978374173625926,506851.5575058606,1.3621808931008806e7
92,5.2838020982840135,180.14960110678302,1058.7740743301595,139.75608158895878,261.5779255207392,1288.3588709370574,3303.4805409382698,433.21068143480784,5.126402064803415e-5,0.3272922432065756,2.8676983074583546,0.3499586830774223,507856.73944068974,1.3696449538679015e7
93,5.27454480586055,180.16587008693205,1058.9150732287073,139.75178173734253,260.93814474643233,1292.968707245415,3310.259530341404,435.08233534661974,5.77727128359129e-7,0.3285291934313799,2.8788842098155882,0.3494682801693855,508851.05433095456,1.3770685581271907e7
94,5.242442758779362,180.18613460521473,1058.9083727137076,139.75694361571442,261.1695180106812,1297.836412533035,3319.9125069591046,437.3459402422895,0.00019103497530892355,0.3285393645952895,2.8823194160725123,0.347235899524038,509834.73463352595,1.384452356677251e7
95,5.247593029172776,180.21054210778803,1058.9081453046053,139.75261667171864,260.7251935589726,1302.8388637262246,3403.816788048129,440.39975067676005,9.648901023950884e-5,0.3281561601803712,2.926310664019013,0.3514960559037126,510808.0054254119,1.391796983053163e7
96,5.216107056044841,180.23310335566663,1059.2779998642009,139.75169116734767,261.26415617337875,1307.1837781713978,3485.322166468578,441.92818100977865,6.309333295462238e-5,0.3294146277228,2.8786242577731542,0.3527310104696808,511771.0847128757,1.3991030541609794e7
97,5.194230306849434,180.24910892354612,1059.2876089970025,139.751530954579,261.10530836400267,1311.2990700021605,3490.990486797063,443.4730476124818,0.001043224233697515,0.3289922856493804,2.937767902085369,0.35001260454461536,512724.18372453755,1.4063711708824502e7
98,5.3237555211784695,180.2589694005957,1059.28350550455,139.74796169292816,263.74252010048565,1315.4505362808268,3501.537508922152,444.86944983247724,0.0005566041875653127,0.329977338311665,2.7336352578373493,0.35162550009023974,513667.5071894438,1.4136019186517708e7
99,5.360196478196741,180.27761381658857,1059.3574369425978,139.74665496757916,263.78181598911374,1319.1746561963198,3502.4145924555082,445.7217181630806,0.00017458041235585142,0.32892466787764796,2.7572300043306086,0.3514850931443334,514601.25360102084,1.420795868005908e7
100,5.283803526586652,180.2933161909113,1059.2732488576103,139.7451554536383,267.45834808332063,1322.865302102153,3508.4675486938077,446.87259226416626,0.00012952982763181353,0.32785563190733613,2.714693230473628,0.350783714918903,515525.61546776426,1.4279535751099735e7
101,5.299190895587415,180.3180440769341,1059.2874941820044,139.74229241516332,267.4758588989617,1326.8707254756548,3511.502814705637,448.0325181317219,0.0008528078928264904,0.3274077382665052,2.7256202349387166,0.3482495867988321,516440.7795514544,1.435075582259014e7
102,5.345039434649308,180.3344793061316,1059.2913262732823,139.7433031700955,267.4434403606158,1331.0727956942706,3512.6808983879814,450.25655999202127,0.0002945421644540147,0.32602726046797165,2.7423540161063187,0.3477741024619672,517346.92709363805,1.4421624183574961e7
103,5.377654126443559,180.35263809846046,1059.3238483202433,139.74567088379882,276.6543413192307,1334.7089614280326,3522.001778506451,452.10400729629276,0.00016830805937928517,0.3253181708088727,2.6414753568722915,0.3483152729321193,518244.23403106054,1.449214599377689e7
104,5.349586407863185,180.37119004527486,1059.1534918472864,139.74163278299307,276.6521266750303,1338.4267114101385,3542.6057794061535,454.12590927026883,0.000239864409863344,0.32402271296748,2.5932915033358768,0.34626271693365596,519132.87120068993,1.456232628798067e7
105,5.357136785270001,180.38907394127142,1059.307457731864,139.74494951683428,276.3105372078659,1341.686328580274,3542.3343459559433,454.9398771476891,0.0001381232682788891,0.32442946720735694,2.5041593656979373,0.3452435273842257,520013.0045349323,1.463216998022789e7
106,5.381501881779911,180.41092042164993,1059.279478536999,139.74942628156913,276.79584992191417,1345.2665304932757,3542.5639851131755,456.4401766339586,0.0004404417853152154,0.32380714761997237,2.6360478035699657,0.3429731812714722,520884.7952475931,1.4701681867832389e7
107,5.368300622493962,180.42707132507016,1059.1755013090003,139.74756930267256,277.13059043447765,1348.0935470197196,3567.0204310970657,457.636742954388,0.0002491732439580119,0.3247293811714198,2.943363116250154,0.3468918197937129,521748.4000111084,1.4770866635225605e7
108,5.368778030733495,180.44477268064145,1059.140690442422,139.74974302851555,278.1762773730925,1350.897435841981,3567.2515122997856,458.88745762450617,0.0006049236614842357,0.32257879421033986,2.9612499894963236,0.34236217068413743,522603.97112553247,1.4839728857640572e7
109,5.359261942430123,180.45487153774488,1059.33120496068,139.74784802296278,278.18633795610975,1353.8310370210486,3569.5346882903486,460.13134570523755,0.0009154856027322467,0.322368548601155,2.959372957637747,0.3415976718610958,523451.6566797369,1.4908273004642747e7
110,5.3134767816507775,180.4704389266898,1059.2539780952309,139.74675782767977,284.29786813317395,1356.827889450838,3582.8956817034914,461.44314355267073,0.0006643248617734798,0.322660060978631,2.83249694205184,0.34075286578927405,524291.6007052502,1.4976503443515413e7
111,5.257581959978523,180.4872502543154,1059.6573934200414,139.74784361219523,284.1706584644313,1359.4953485359936,3588.420144611377,463.09130907164996,0.0007064855757050736,0.32285519082746283,2.783340902956155,0.34250233402160124,525123.9433231336,1.5044424442506878e7
112,5.265396348323961,180.49774623598623,1059.7202239335732,139.74806589419597,284.05443266190593,1362.6255441794456,3588.5487515159257,464.4425386926229,0.00013166725892688191,0.3220827437507565,2.7718874226120818,0.3411909386534847,525948.8208842732,1.5112040173946328e7
113,5.27108747907053,180.51574073284883,1059.7218599187659,139.74952733173504,284.4634624756685,1364.897949214872,3598.2302068654167,465.5903371892194,0.00014645735395646398,0.3229150479338811,2.6506524056519396,0.33964388760048975,526766.3661034338,1.5179354717234759e7
114,5.273242343183298,180.5299348044577,1059.7284119671758,139.75123090803703,284.7102593281132,1368.0174335795714,3606.3916243719978,467.39734805840794,2.3061963183579337e-5,0.3225930491702204,2.6481171658302287,0.342840342278443,527576.7081874094,1.5246372061717058e7
115,5.293601473930991,180.5479148879487,1059.7294899939384,139.74837658668693,285.7196763936676,1370.8761414233438,3619.7171054083774,468.5254771914922,0.00011771311049812994,0.32384711265054084,2.62722682673666,0.3439690842742454,528379.9729575757,1.5313096109440958e7
116,5.307931221087756,180.56325491183986,1059.7196028768412,139.74617164320932,285.8919850626803,1373.3008238159055,3619.3046919069666,469.5060033134539,1.550247097270585e-5,0.321416161083779,2.631459856277239,0.3395447059639202,529176.282967138,1.5379530677808251e7
117,5.298300101380235,180.5731453556147,1059.7194647547728,139.74616976362245,286.09982081331157,1375.7326379899089,3621.6887109696213,470.43794722809423,7.065728688360196e-5,0.3226010475362762,2.568882174400848,0.3382140479467849,529965.7576133467,1.5445679502123388e7
118,5.305651643174556,180.58954309355826,1059.6990877872222,139.74988057708342,285.8902209413628,1378.7164893209706,3632.624116462567,471.8547622073362,5.566973834447708e-5,0.323050723306762,2.5705312268200373,0.33773156738963045,530748.5132449368,1.5511546238044223e7
119,5.316754257608068,180.60363980472866,1059.6502635697523,139.75353323823657,287.66014597643954,1381.256848605341,3637.581568793517,473.10116953962785,5.996892859627678e-5,0.3226615215088525,2.577965322976681,0.33647903055892625,531524.6632650355,1.5577134463939548e7
120,5.327764313705458,180.6247783411493,1059.7657195586505,139.75469711385335,287.6918399947287,1383.763876926895,3656.7964538667943,474.3280440468714,8.608932373022071e-5,0.32263815437483795,2.487882782514923,0.3361867816560701,532294.3182297617,1.56424476831576e7
121,5.489199568484764,180.6399120319326,1059.8504271461134,139.75732619814582,288.43670998808534,1386.2482402516964,3770.9967880978943,475.5506954851228,0.00016434301799961304,0.322998713932852,2.411892053135439,0.33751117715684004,533057.5859427361,1.5707489326209709e7
122,5.616196720454539,180.65297735939993,1059.835911246742,139.75853869105774,289.002791603201,1388.684863924828,3779.426342928574,476.94942929818507,4.348633109430011e-5,0.3205529604799848,2.3674197027721675,0.33492622846734005,533814.5715457007,1.5772262752872884e7
123,5.6356063506071195,180.6661213333798,1059.8035039924448,139.7589170128124,288.7809777607882,1390.9961634973452,3782.5048888571205,477.94279451575903,3.566934084631157e-5,0.3196467342250933,2.443152102694846,0.3357792420942656,534565.3776054395,1.5836771254215004e7
124,5.654611487235243,180.6824838616733,1059.8000876545505,139.75572750864188,289.89942741652806,1393.2225148853915,3815.5539555789665,478.43846862924846,7.82826981691187e-5,0.31918716930890073,2.519074236139204,0.335730596263302,535310.1041971813,1.5901018054546066e7
125,5.652733721269996,180.6977107258902,1059.8015719654898,139.75367848173616,290.3370780323946,1395.2310550640664,3814.693303810229,479.27154852025626,0.00044443888249645624,0.31948276212588433,2.5110239853570278,0.3372845563877845,536048.8489846502,1.5965006313298764e7
126,5.6568581881553825,180.70629170797315,1059.794195325638,139.75440982786608,291.8490504015378,1397.4867893358612,3815.525955709584,480.2230507947105,0.0004410502914282688,0.32151663286306204,2.5526068733033043,0.3398493865506983,536781.7072969298,1.6028739126841472e7
127,5.656192871140604,180.71973689911147,1059.7886474749348,139.75186794833778,291.9858697882289,1399.914105488182,3820.2874190556963,481.3600845609829,0.0006573673096141874,0.32249224903450585,2.4367136200608286,0.3403655390576041,537508.7722022872,1.609221953022665e7
128,5.672240445685588,180.73371006949748,1059.7360944957,139.75190840421635,291.9582176852902,1402.2817863967462,3821.4989790642326,483.08923333261043,0.00023910655447423323,0.32269611901517414,2.558171246815178,0.34070463282628677,538230.1345791025,1.6155450498877382e7
129,5.706571130596927,180.74837285812526,1059.803367912449,139.75220855969613,292.9940232183012,1404.2247335894676,3822.3015084854233,484.2472958051459,1.0207925015492947e-5,0.32185932471560724,2.5494161205117933,0.3358478564903924,538945.883184038,1.6218434950214732e7
130,5.808063873874232,180.75715551575644,1059.7634212928333,139.7529245528746,293.6693480787901,1406.2186073734508,3823.736986337193,485.2389406772796,0.0001241846519661749,0.3235999798129427,2.567317049708194,0.3355394880349568,539656.1047175758,1.6281175745228479e7
131,5.8169618568256,180.76940225132907,1059.747147185836,139.75153111117893,299.23847302047636,1408.004815005562,3833.1551387651325,485.9665879929797,0.0003353358145261609,0.3235184492725094,2.594751060271058,0.3370374181209906,540360.8838870444,1.634367568999353e7
132,5.841116918101221,180.7833194235237,1059.7463111688555,139.7525975930547,300.88666228732825,1409.9051314654503,3835.5960217828538,486.82101248408213,7.087367876579265e-6,0.3249837472128168,2.616660090329461,0.3403025016999247,541060.3034672476,1.640593753713438e7
133,5.845816458029006,180.79857003197145,1059.8356464851358,139.7567482717857,300.7374559450095,1411.6191521970204,3839.904965799089,487.58809658208537,4.936145131750891e-6,0.3245485164607403,2.5675353020347416,0.3388955475774301,541754.4443588067,1.6467963987239717e7
134,5.846260826233504,180.81175029638197,1059.8314124045476,139.75970412670938,300.887062818087,1413.4318036649847,3856.9514642185122,488.37094039141056,0.00023017603452046842,0.325387329833725,2.7205890160922053,0.34272795151702523,542443.3856443175,1.6529757690229265e7
135,5.851870337616731,180.82843085634468,1059.805354095868,139.7603249972717,304.27840876606007,1415.1959846421244,3857.0800367702914,488.7599910847524,0.00024004564794211092,0.32558196710571535,2.7485410519209807,0.3415345202896248,543127.2046424184,1.6591321246674808e7
136,5.834769813564833,180.8436619602904,1059.852890005466,139.76184166468047,305.8946738565933,1416.6737561975995,3858.232461817279,489.2648766018375,0.00027187185663990476,0.3250398585519229,2.7351390655101966,0.3399771463238713,543805.9769598648,1.6652657209077243e7
137,5.807410304191578,180.85793993977026,1059.9018216430645,139.76290152498035,306.6491285683559,1418.1030926126823,3858.346855502072,489.8015381259025,0.00015642557359285547,0.32347010036864177,2.611198691654991,0.3384423735288351,544479.7765416953,1.6713768083101477e7
138,5.81099513038194,180.86958483354638,1059.8965850769093,139.76047251964113,311.9993728382231,1419.7796676723751,3858.69081130303,490.41406433115844,0.00023316555054009314,0.3238903315522871,2.5885654127606728,0.3396917458746245,545148.6757195732,1.677465632877082e7
139,5.827625286187612,180.88157568657655,1059.9279793809278,139.7616739819224,313.44153948306837,1421.3429257976616,3858.741269533502,490.53412299458137,0.0005922506027360441,0.32209028332005085,2.5568449908485746,0.3369940152356138,545812.7452583833,1.683532436162251e7
140,5.876466502634756,180.89256037011847,1059.9416217895598,139.75925877103597,314.13478264651565,1423.1502079244005,3858.765906041225,491.670264106308,6.183666540948707e-5,0.3219172477085196,2.5451725160110072,0.3367045155983554,546472.054401159,1.6895774553825866e7
141,5.8699212850237785,180.90288774201312,1059.9829048780784,139.75799891331587,313.91807714556955,1424.6401828792484,3858.8370418597383,491.90881409752967,4.6599225797194777e-5,0.3228772448639471,2.5254841536388994,0.3369945991706028,547126.6709124093,1.6956009235264618e7
142,5.86715583640283,180.91730549574874,1059.9796709203924,139.7540855269181,314.1111530256926,1426.297865686965,3861.89077962899,492.44254661700666,0.0007361041753455311,0.3224638173593911,2.581134853372177,0.33690744100527503,547776.6611199157,1.701603069458469e7
143,5.94132546427231,180.92663430899296,1059.9654188477157,139.75307587686171,328.7098511179665,1428.0976244048295,3862.309401785546,493.13020231661795,0.00013868390323068525,0.3233566432441533,2.6032156254409387,0.33830930255427255,548422.0899550618,1.707584118020889e7
144,5.948391113839918,180.937840914256,1059.9441021393511,139.75013483135675,331.0491154502978,1429.7512920233703,3862.508044111495,493.66405759719237,0.00012007983613671058,0.32440918818303616,2.547991891991032,0.340455319847189,549063.0209917591,1.7135442901319683e7
145,5.9442314030155075,180.9565386204308,1059.9522668169295,139.75094396558887,331.040745791477,1431.1138924077393,3862.2327030220677,493.9227166954342,2.871470005061383e-5,0.3248154023946559,2.5345959914510274,0.3401642638163612,549699.5164840239,1.7194838028811336e7
146,5.94921918026219,180.9711738362589,1059.9783794099571,139.75315342711298,331.48597228651374,1432.5864153106481,3865.149516679028,494.5241900146984,5.6033290690038484e-5,0.3247604337507619,2.402283733623193,0.34178967920330416,550331.637402264,1.725402869621254e7
147,5.995705129378621,180.98178403168814,1059.9916393678445,139.75517437669407,332.7097524478278,1433.9593374627311,3866.654387901175,495.10874402694606,0.0005771371657345981,0.32369247858211037,2.5510251842627696,0.3380869362795011,550959.4434683272,1.7313017000580665e7
148,5.998896778249389,180.99209148630098,1059.9881464353748,139.75251647561225,332.72138474562985,1435.289504254914,3867.337158909721,495.37377172383924,0.00035623267341122755,0.3240955913077694,2.515939345307956,0.3374793242651741,551582.9931893604,1.737180500336866e7
149,5.9968646338707,181.00351845832864,1059.995407976917,139.74920334994775,332.8806518387258,1436.5171762387358,3867.6252571462214,495.77456807446083,0.00010030025650564767,0.32355591942412987,2.5063770943010866,0.3366463683666373,552202.34389053,1.7430394731265664e7
150,6.002531474196147,181.01475024142806,1060.0618739714173,139.74613024966197,337.1468067723691,1437.8972577716831,3867.730409972353,496.1955660163331,5.906622308771148e-5,0.3246254352818519,2.399338172525276,0.3392161501253737,552817.5517466476,1.7488788177012242e7
151,5.998049099543323,181.0241793872627,1060.1274651084325,139.74812662874976,337.13201967765804,1439.1724676353444,3869.3520493203655,496.517101420459,1.7406449629220333e-5,0.3247412675059464,2.3587942799489383,0.33980670130855556,553428.6718127442,1.754698730019124e7
152,5.993947553542128,181.03222907721687,1060.1248159018396,139.7495149949138,337.8848425660072,1440.5562843790124,3869.356697529679,496.88354508517597,0.0001520315896215152,0.323670942524382,2.3462595352683593,0.3379719205659008,554035.7580536361,1.7604994027995065e7
153,5.9968159402504995,181.04345267238457,1060.143188737484,139.74991997878834,338.0567034005421,1441.7926678169872,3869.1525446708547,497.36171890598246,0.0003886904322882856,0.32443561658773373,2.343747418726238,0.3422262985214735,554638.8633725215,1.7662810255970348e7
154,5.997426130985062,181.05537933123696,1060.1392577242343,139.7477120190586,338.05807693145005,1443.0731468904548,3869.1792617044625,497.6910715533342,0.0007359401016628908,0.3249732510478885,2.3401862351302327,0.342385053269431,555238.039638645,1.7720437848740663e7
155,5.986435406716936,181.0684986910933,1060.1880093557224,139.74607872483026,338.22108323782317,1444.3831380140157,3869.1329558839716,498.09166527308776,0.0006709762559466981,0.32383486690716423,2.374454287882699,0.3414986831698892,555833.3377140672,1.7777878640708234e7
156,5.936015984876079,181.0782482489651,1060.1787738434725,139.74447166175347,338.191860065371,1445.5603306066732,3872.0937953786733,498.52235757837013,0.0002834526066237686,0.32556321711361996,2.283179245640852,0.34176532090648687,556424.8074795734,1.7835134436735243e7
157,5.966738708249579,181.08981865298063,1060.1718628397389,139.74474447007094,338.00091957887,1446.7706347093772,3873.258515413458,498.8241761841759,4.4664109168479627e-5,0.3249669265267504,2.341175061886233,0.340952680559077,557012.4978597545,1.7892207012805566e7
158,6.125476442495085,181.10403506500643,1060.2330422767834,139.74979993155162,339.1380603838593,1447.973136589191,3873.8489543742717,499.1691699621776,0.00013459306988750086,0.3239767225898431,2.356201002791124,0.3398886006933873,557596.4568472921,1.7949098116667535e7
159,6.119209748516127,181.11367178361567,1060.2258662936017,139.75468368268,339.7629457260236,1449.119511413862,3874.1588850806543,499.57574726483494,0.00016849527686702004,0.3232605927772836,2.2905818079565563,0.3388535086009992,558176.7315264766,1.8005809468458436e7
160,6.077775176460065,181.1217661464028,1060.2255517951714,139.75368428902848,339.7833376449481,1450.183281391463,3874.035993027019,499.89827740370055,8.393092787173373e-5,0.32207572692155184,2.3099475750732523,0.3376727512989314,558753.3680959884,1.806234276131136e7
161,6.056239996972991,181.13204577354838,1060.22930567726,139.7522301586123,340.55771616742817,1451.3954956014056,3874.584024280371,500.1129951892495,4.234442924655468e-5,0.32270523966141573,2.206655495200323,0.33652922942126984,559326.4118909705,1.8118699661945008e7
162,6.178190781057495,181.1413102996853,1060.2433645176907,139.75547532090337,340.9462118510441,1452.5617170497521,3876.8232493469186,500.4378836289467,1.2377218226333753e-5,0.3237903764009779,2.204985447049694,0.33701202189663176,559895.9074044158,1.8174881811237052e7
163,6.178896213608581,181.15195988052253,1060.2113036350106,139.75428208786633,342.40739071082197,1453.656257705974,3877.2969101950016,500.52478862234864,0.00013982672899714998,0.32366156392920703,2.256366472522217,0.3357171987061524,560461.8983078977,1.823089082478157e7
164,6.453042646779053,181.16898880861385,1060.2166435676934,139.75442658305525,343.68060372585643,1454.7631192183337,3880.034161467497,500.7177535147298,0.00035180930926514975,0.32570961729639586,2.4593529420709217,0.33877864489005904,561024.4274716664,1.8286728293431118e7
165,6.44749618330826,181.17716812982627,1060.1751218736483,139.75503321787556,343.88014734657065,1455.8525844997027,3880.851222860876,500.9712945072775,0.00011232227896584845,0.3268455366216144,2.4431758980813214,0.34103818262501656,561583.5369841335,1.8342395783823974e7
166,6.636449226249766,181.18686787095174,1060.2155061645433,139.75866392026194,344.0625755651728,1456.8571965377384,3885.036532986364,501.16356078280677,0.00028760061927357583,0.32672363694588247,2.3645248991764447,0.34016666612280905,562139.2681707703,1.8397894838897e7
167,6.639489627471434,181.19895901225453,1060.2316863249812,139.75725974583463,343.4283819951023,1457.7928904885425,3885.045121152424,501.25700373537427,7.204022308826552e-5,0.32423515869070735,2.4952202886440347,0.3391095115137695,562691.6616124351,1.845322697838463e7
168,6.51890483728296,181.21251256952627,1060.214145793196,139.75900217027197,343.42970557173817,1458.7449419373102,3885.248532814516,501.423943071921,0.0005170550573581068,0.3227914659434375,2.6171254442158443,0.34237746694999777,563240.7571631565,1.850839369930442e7
169,6.839642526284578,181.22110983479118,1060.2464408739368,139.75997487281796,344.76305061972437,1459.7565299724672,3885.2623978486104,501.6643706049139,0.0005939624247446318,0.3224717161142204,2.6022012981357534,0.34016215248562603,563786.5939673876,1.8563396476429656e7
170,6.848689442397088,181.22621691394053,1060.1521984218969,139.76094591063767,344.91920018169515,1460.6913201050477,3885.9972460974313,501.8686807163438,0.001166641110515343,0.32283122161787464,2.653537837353369,0.34143153096959716,564329.2104767509,1.861823676274932e7
171,6.849856498929114,181.23840007057294,1059.9937097306536,139.76202652975624,345.3187654758011,1461.5733537862816,3894.545601197429,502.06988580757957,0.00032115487204009696,0.32302147592914465,2.5268348843202943,0.34396923097013193,564868.6444662928,1.8672915989915974e7
172,6.850925778556984,181.24814919315378,1059.9864211795045,139.76208972898007,345.36944733948167,1462.5584526346538,3899.075595086715,502.2638219472107,0.0003176402777853582,0.3224315051043492,2.363752067776147,0.34173655252518015,565404.9330502647,1.872743556868182e7
173,6.858973890200772,181.25992452894474,1059.9866305431262,139.7607066703481,345.4605235106938,1463.5962452049168,3899.5162598652682,502.6430196970978,1.2949404435858014e-5,0.3237764751106078,2.5379372729124157,0.34196194591096407,565938.1126974451,1.8781796889323406e7
174,6.857141779326099,181.27153359794522,1060.0167780377678,139.76628529817677,347.095680744709,1464.7280176172467,3900.773064952053,503.02064220627165,4.8039291058898925e-5,0.3235511090121797,2.6010261782956547,0.3423356430968132,566468.2192460215,1.8836001322055265e7
175,6.873586278892759,181.2823835416081,1060.0022662183776,139.76759033712742,347.52316362218835,1465.6303244234437,3907.1512356711337,503.25290019264406,0.0001791183876633795,0.32329065928550754,2.557231570532082,0.34333600466015357,566995.2879180451,1.889005021743291e7
176,6.8715359615390526,181.29064867443245,1060.001156042759,139.76705896903886,347.7829033312877,1466.5590341086834,3909.024525509862,503.4423563116173,0.0009940721662502483,0.32298429261197825,2.478555515485084,0.3434542743012703,567519.3533334744,1.8943944906745438e7
177,6.855451779562543,181.29832405075712,1060.075341281583,139.7691860125904,347.76763785428165,1467.507586532541,3909.7879200226234,503.83773407769627,0.00013206616040406516,0.3221610246901906,2.466362730481478,0.3430857773948388,568040.4495238202,1.899768670239816e7
178,6.84499706915021,181.31197376833862,1059.9552996461093,139.76799560964838,348.8861536901032,1468.5888899770857,3910.337652838805,504.2401344584746,0.00018970931874662256,0.32409462626114316,2.4375293503523494,0.3466742477416027,568558.609945407,1.905127689828546e7
179,6.89726896182006,181.32572866966882,1059.8361718133106,139.76514230960242,349.44013007660055,1469.4457211339038,3912.4716249528055,504.46894880076354,0.0005650121754996462,0.3260979894999475,2.397431391435589,0.34859191064999334,569073.8674922618,1.910471677015429e7
180,6.88022705899688,181.33348123481477,1059.8461200114639,139.768372822295,351.7404887020251,1470.3299905756144,3912.2052161815536,504.6233734478691,0.00016425757195293045,0.3256968958733449,2.3506701879728666,0.3479371039654042,569586.2545086452,1.9158007575958516e7
181,6.878684959708707,181.3447645579098,1059.991612668767,139.77130958911113,351.78377436517565,1471.2659397872899,3912.266305830858,504.89965471714896,6.953728312453222e-5,0.32502707383923946,2.350780489590619,0.3489200026670148,570095.8028012342,1.9211150556204416e7
182,6.907993368232425,181.35063600396595,1059.9911470806626,139.77117272736274,352.60357496707917,1472.039652951459,3916.0254773258016,504.98840721732677,0.00072092796703771,0.32565814754214883,2.4297053024143622,0.35080464837459774,570602.5436509708,1.9264146934287608e7
183,6.911291474920162,181.36356456149431,1059.8977820576697,139.77143391230555,352.79376190501534,1472.8687150696344,3917.683701823702,505.18093373239236,0.0004580393056698995,0.32726030510635284,2.591413528927319,0.35165872926998726,571106.507824584,1.931699791682165e7
184,7.088540765505726,181.3708296508171,1059.8605192211303,139.773590685622,353.2878096101538,1473.6828435588511,3917.7442158167146,505.3263176347362,3.083184513741344e-5,0.32745041753043136,2.537421828247645,0.34751330874666947,571607.7255857999,1.9369704693958588e7
185,7.0576500749114075,181.37822432522066,1059.8454095735897,139.7726738934271,354.75948496551325,1474.6098983945494,3918.173270546059,505.5627542130169,0.000299781941308197,0.32682342703065825,2.5113605257695326,0.34817402221789856,572106.2267062463,1.9422268439701647e7
186,7.038971709888187,181.3849444754327,1059.8444312587694,139.7740211105636,355.51648679286785,1475.39131469473,3918.712825405132,505.6299004348558,0.0005782507625440303,0.3253425441311415,2.5314922207781763,0.34626196854207936,572602.0404760647,1.947469031221036e7
187,7.066441324589178,181.39558471726983,1059.761035990534,139.7728773436647,356.8656873308517,1476.138384163548,3918.903553850737,505.69886700416384,8.302544979699178e-5,0.32653496927738324,2.468554469695249,0.34557988905406534,573095.1957142367,1.9526971454098288e7
188,7.104071196779344,181.406275785749,1059.8504336432584,139.77227174065447,356.8161915243966,1477.109624342122,3919.359739769814,505.7938558403506,0.00030107726179551264,0.32727187556446113,2.370385065651419,0.3452527998071189,573585.720778636,1.9579112992723614e7
189,7.091530884206662,181.4182241903132,1060.1080546132405,139.77824774163534,356.6083449771766,1477.9155641556074,3920.3589028068336,505.9839102868831,0.0002863001978568036,0.3274307491081041,2.1715169894384587,0.3448888837745484,574073.6435758133,1.963111604047279e7
190,7.324197593063133,181.42740091542152,1060.107009501981,139.77509622312573,356.58346727745857,1478.7245582739185,3920.8008704243766,506.181260717077,5.593537991899211e-5,0.3282863517901232,2.1777080154402597,0.34480770127059823,574558.9915705221,1.9682981695037402e7
191,7.4057825786893545,181.43669193528856,1060.0318164201499,139.7780474036528,356.3869730932102,1479.5004865832666,3925.56588562349,506.355540322277,0.00041458719077525075,0.32862790782354534,2.3311592343564485,0.34495685359210887,575041.7917949967,1.9734711039684538e7
192,7.3903433554562525,181.44521598253436,1060.1818105156149,139.77898224728992,356.49760694894155,1480.2116207755168,3925.8360308035703,506.378423523597,0.00037926031511403835,0.3283628422137951,2.341715104540299,0.3447390118320981,575522.0708579859,1.978630514352076e7
193,7.440009058914683,181.4524051774972,1060.190920716672,139.77975218570094,356.76953039735815,1480.914877971384,3925.8516701246695,506.4489761661894,0.00028718481395628714,0.3305083881651094,2.1873003819199255,0.34616211005022796,575999.854953553,1.9837765061749913e7
194,7.482978080568074,181.46311688361558,1060.1836714412025,139.7794308343265,358.5670685469089,1481.7251041926513,3927.042145305788,506.62440469056867,2.9474269354068383e-6,0.3315565386566425,2.338375492294375,0.34531406731751274,576475.1698696477,1.988909183592491e7
195,7.492106990204576,181.47221876345264,1060.221498155605,139.7805733398928,358.64440500423456,1482.5110168542428,3926.9921290952,506.91654613375766,8.735702081708041e-6,0.3303204627547952,2.2841087549286954,0.3438977837373061,576948.0409964593,1.9940286494193714e7
196,7.476476264469937,181.4787709236453,1060.2597711044134,139.7823677584303,358.5931300550981,1483.220017049755,3926.8161809951876,507.03558886260856,0.00010375566633058497,0.3305067873941389,2.251919044190913,0.3431951604331989,577418.4933345539,1.999135005153963e7
197,7.474615395572357,181.48410530477196,1060.2708661174986,139.78411758585443,358.4986327202943,1483.9324800380648,3928.9171234978726,507.17655927987187,7.896025614684277e-5,0.3299250187694044,2.476933014443887,0.3459125117987662,577886.5515028065,2.004228351001609e7
198,7.4755486420191914,181.49102898247696,1060.2761003448272,139.78799215264024,358.33284901079224,1484.7362836202524,3929.1539026293062,507.31183460014825,0.00012819004057007533,0.33044722180651986,2.4688969061693626,0.34684413940483944,578352.239746131,2.009308785897609e7
199,7.447355298934099,181.50198934920485,1060.236661304129,139.78827477726475,358.2900823240015,1485.53807908878,3929.5707061484486,507.58249082865643,0.00025912988638765455,0.3313737944296461,2.459852784888568,0.3483010065069912,578815.5819430166,2.0143764075296395e7
200,7.422617876371504,181.51046423448565,1060.1999592741588,139.78708778423882,358.4330866066921,1486.2326632664372,3929.739392812087,507.6928248233491,0.0002795257636307724,0.33199858927623543,2.4139647493993266,0.3463051182159697,579276.6016128743,2.0194313123596728e7
201,7.456200362701651,181.51880878398197,1060.210798708134,139.78695616503967,358.8259250202484,1486.9512361846107,3929.676530341982,507.92144864449244,0.00046022427838465774,0.33248135958356484,2.4071272344547765,0.34814990508593446,579735.3219232009,2.024473595645397e7
202,7.389984928143889,181.52733867239903,1060.2009389055154,139.78570993924734,358.9929402481243,1487.6006068646263,3929.9494180769234,508.0113086463411,0.00021729283720617332,0.331861565771867,2.368533944048181,0.34790420442127346,580191.7656965646,2.029503351461164e7
203,7.381488509963617,181.5386051346914,1060.330376753932,139.78709676936626,359.53733163990984,1488.3731904485705,3930.0412544684254,508.1709921582638,0.00014914266770915674,0.3310697638802268,2.3424727231879103,0.34905781813976483,580645.9554174187,2.034520672718464e7
204,7.487363271285062,181.5450873014999,1060.3353903577652,139.78662428364268,359.732917326892,1489.094006941954,3930.082160782677,508.2891984898209,0.0001549152627831063,0.33261468576468156,2.5729127668939498,0.35315544825249884,581097.9132387482,2.039525651185953e7
205,7.500834199421234,181.55712649963962,1060.3335107116454,139.7878435494596,360.32387710973876,1489.816222519461,3930.7967880307765,508.5040067553035,9.577735953314459e-5,0.3348312031774137,2.6892918050478727,0.35658438957696864,581547.6609885523,2.044518377509035e7
206,7.434848103506084,181.5690392989937,1060.3336019661401,139.78948801268473,362.53127171723077,1490.5397419401932,3930.9361524484784,508.5928411302905,0.00040509869911886653,0.33334069679489015,2.653410266273312,0.3551670275006128,581995.2201761707,2.0494989412290193e7
207,7.570325072459042,181.577071742859,1060.3301597777597,139.79341649389977,362.4881367013945,1491.3243648833165,3930.844925483298,508.74457735120075,0.00039161618211380755,0.33516987542506227,2.4543602847830925,0.35814890777097563,582440.6119984565,2.0544674308018524e7
208,7.4615055816211395,181.58431470955787,1060.3279508341702,139.7951070381583,364.82874731945185,1492.0411672339742,3930.8740909228222,508.801473134152,0.0001679176248501335,0.3349913139683546,2.4808985686334495,0.3585356126773272,582883.8573458001,2.059423933616451e7
209,7.534288064849932,181.59186077656605,1060.3164733321653,139.79383178895975,365.6408064485194,1492.7074814645573,3930.894088003101,508.84250754850325,0.00015276372489836376,0.33393743284937466,2.5236069144845317,0.35805020035891005,583324.9768080079,2.0643685360126354e7
210,7.4675403185730715,181.60127034939848,1060.3188357960996,139.79135936507657,365.6546566902774,1493.5054222384138,3931.79664310814,508.9692191293409,0.0001994626513805997,0.3349248323018411,2.5148725318824177,0.35896602933340144,583763.9906800424,2.0693013232986744e7
211,7.468677645840728,181.60809755594997,1060.4220565094774,139.793022363427,366.7558918829569,1494.2100902103552,3932.3332054302323,509.0554916038154,0.0002602064920296243,0.33431249496290033,2.5934652772789093,0.3578700130804037,584200.9189676244,2.0742223797684614e7
212,7.490676526073884,181.61485121370524,1060.4075372490345,139.79530134024435,366.7496078719352,1494.8545408237692,3932.195731868724,509.11957469654965,0.0005341634961553154,0.3349171813080913,2.457191381991862,0.35782069119826976,584635.7813927033,2.079131788718318e7
213,7.464411451443908,181.61992341089038,1060.3933405756784,139.7946035871513,366.76304985356376,1495.5011046298064,3932.3899572604832,509.1388961381457,4.2348223431076804e-5,0.3339731698806943,2.4455523093235456,0.3565391798151524,585068.597398799,2.084029632463446e7
214,7.088669517395999,181.62845888667795,1060.478996062152,139.7981409851875,366.72998985133853,1496.151295172592,3932.7513028446433,509.2183326142896,0.00014650475087307768,0.3337499973374413,2.5896394148513764,0.35675160788258986,585499.3861562186,2.0889159923540294e7
215,6.973236352020336,181.6358509036686,1060.4784833646154,139.7980069809201,366.7461479103278,1496.856789630293,3932.9093836190846,509.30461847823483,0.00013026046013919768,0.3343956954827612,2.3973583434615477,0.3567264665770298,585928.1665671506,2.093790948790999e7
216,6.95773476130725,181.6436942593267,1060.4834837400153,139.79737096460244,369.32028758761635,1497.498626019596,3933.111915667643,509.3440359651935,0.00039491932395208096,0.3352248718088546,2.4034504286044864,0.3555550569242513,586354.9572706426,2.0986545812414695e7
217,6.952635895047507,181.65241376490562,1060.4822384297756,139.79515827266965,369.2058409203439,1498.2094435948086,3934.4795431706384,509.5097631271029,0.00047718780265881833,0.33523959299294254,2.4450598550010056,0.3550818356411719,586779.776647462,2.103506968253849e7
218,6.979311881324577,181.6575977295757,1060.4830123017543,139.79310877240533,369.44587226722547,1498.8303745362787,3935.126591357747,509.6254527131086,0.0005418891062447528,0.3356172170600672,2.446368287842347,0.35398996562891905,587202.6428248471,2.1083481874726463e7
219,6.83248983568248,181.66699136270967,1060.4836591421715,139.7969036724791,371.086445456794,1499.4829567346528,3935.0836505669768,509.66238926033805,1.6298464430519743e-5,0.33694329862070965,2.4709378564568,0.35584049282985475,587623.5736811475,2.1131783156529613e7
220,7.213740821820551,181.6750702595972,1060.4887674028098,139.79722467652468,371.44359947823466,1500.0887572601841,3935.790398771567,509.68803488729907,9.896607917880829e-5,0.3375023022886485,2.4420815705236407,0.3561761057072788,588042.5868503604,2.117997428674686e7
221,6.977045765187512,181.6827434286775,1060.4941429642722,139.79682102557305,372.63143070219473,1500.7622516395077,3936.3586995444853,509.7278002292065,0.00013255967498082555,0.3370026254249338,2.4110502316850386,0.35511084487262917,588459.6997265625,2.1228056015564106e7
222,6.901244988661347,181.6909238538476,1060.4987436375236,139.79558769128946,374.7946138256675,1501.4412406272936,3937.0614277337336,509.8087601687863,5.68959023894422e-7,0.337076230760487,2.406722927682239,0.35633802020324457,588874.9294682437,2.1276029084690515e7
223,6.976980212053036,181.6979991627032,1060.4876301489592,139.79768422836207,375.65342734954936,1502.0777139840343,3937.184707183089,509.8335674280868,0.00010198670256045261,0.33661391878607844,2.5016928905398004,0.3561260851103468,589288.293002542,2.1323894227491986e7
224,7.006417641703706,181.70484686623846,1060.4929363509216,139.7990150331694,375.77928225754226,1502.6961276194975,3937.232609914207,509.9089792656652,0.00023187033826843617,0.33598433651250126,2.4923479494918297,0.3569691734104351,589699.8070293833,2.1371652169121962e7
225,6.947455024324853,181.71322417587072,1060.4753306477942,139.79777221775265,377.3316395587177,1503.35378873201,3937.9535108901496,509.97937235458323,0.0002310430187719703,0.3367662485404824,2.5003189256322003,0.35780904597964874,590109.488025531,2.1419303626649603e7
226,7.336603040595719,181.71908885494932,1060.4095141732487,139.79819775331845,377.28955222570045,1504.1911235983523,3938.3810516295034,510.37999672904436,3.485681622805714e-5,0.3359494891966571,2.512295357777731,0.3575677189455349,590517.352248544,2.146684930918541e7
227,7.332744015744254,181.72583453805413,1060.4372888655573,139.7983775710839,377.66497481008213,1504.7690671434723,3938.7561413496296,510.433918164171,0.00014444583176498327,0.33465117692040314,2.513949270225794,0.35591410442058163,590923.4157406474,2.151428991800435e7
228,7.491197537482151,181.73352088455152,1060.5791637929847,139.79813097023307,378.4993917580542,1505.4165337594939,3939.2403579268525,510.65962149656184,0.0001228821473375774,0.33435993811780296,2.476366960342517,0.3552369358799771,591327.6943325195,2.1561626146666512e7
229,7.586005770783004,181.73641286498204,1060.583121499436,139.79859297283312,378.4158458232774,1506.054423148903,3939.3010498643193,510.7132731692886,0.000668067714315157,0.3334021081008739,2.564833250814189,0.3545376234450511,591730.2036469948,2.1608858681135435e7
230,7.475734395064677,181.74099492432077,1060.5754914414701,139.8010053276409,378.42785746997856,1506.7518406375762,3939.83422633641,510.84299333905176,0.0003530323295137805,0.33220981010300044,2.4338021479740064,0.35282964613397316,592130.9591026858,2.165598819989408e7
231,7.707213394402402,181.75099670342564,1060.576007496511,139.79816500554566,379.4989365227436,1507.4465457754038,3939.927519347318,511.18301971378264,0.0004179505471313405,0.3321647231284235,2.4523415443246677,0.3540295367266935,592529.9759175284,2.1703015374058533e7
232,8.01120858237968,181.75794140401612,1060.564266207373,139.79552920479335,381.33780752633237,1508.1040587529988,3940.300484396467,511.23634514113803,0.00011777560862924474,0.3315637406977626,2.3601278146310563,0.3530451285933557,592927.2691122481,2.174994086748951e7
233,8.011851224366495,181.76718997551689,1060.5645103559104,139.79415448264237,381.3277639396347,1508.7770178537353,3940.7641701752077,511.1574772880768,3.1379075693394043e-6,0.3335409649125203,2.3195379586003355,0.35585779619634017,593322.8535137536,2.1796765336901702e7
234,8.011202897533337,181.77587211810584,1060.5429688237862,139.7980669663343,381.21456068091265,1509.449606071485,3941.672794911401,511.22140635128306,0.0003623476703751294,0.3336839829582889,2.437856093846108,0.3559233727629121,593716.7437584568,2.1843489431971006e7
235,7.980398456236003,181.78119265054153,1060.5279539503606,139.7985599521025,381.7481969499257,1510.0194510443805,3942.9674501643126,511.3572324078442,0.00020435395649087695,0.33464009417769763,2.3603395654841393,0.35393677379667665,594108.9542955221,2.1890113795439675e7
236,7.961376138335908,181.7892019180337,1060.525917414828,139.7989173813609,381.4775267387369,1510.6525431276145,3942.9152277203016,511.44432533222613,0.0002828227281668205,0.3332887113672485,2.351753593843057,0.352525466715706,594499.499390047,2.19366390632195e7
237,7.95840642070516,181.79731788177835,1060.5505314808831,139.79784503565253,380.4402029351744,1511.286856563397,3943.060966073419,511.4847018508463,0.0003059641873335295,0.3309485578895125,2.3580276174936046,0.3515869610393424,594888.3931261756,2.1983065864492994e7
238,7.957960303286114,181.80489451102954,1060.5603383530704,139.79563405113464,380.7173462537729,1511.917084392428,3943.172517573369,511.508731772628,4.667207804232021e-6,0.330185488474301,2.330552323967197,0.3507293725985538,595275.6494101457,2.202939482181266e7
239,7.941293509086108,181.81239453987288,1060.5759216718113,139.7953177892009,383.52947915052414,1512.4755907321246,3943.6461149407064,511.5215381593064,1.3797366818835144e-5,0.3291713065340626,2.334014809364419,0.34935812561912316,595661.2819732728,2.20756265511984e7
240,7.884504159986534,181.8167794005373,1060.5770931638135,139.79369568828466,384.1665941550749,1513.1602171811846,3943.59703780897,511.5726512379067,4.846235523814357e-5,0.33012383268277395,2.394811106787813,0.35272494675753224,596045.3043748718,2.2121761662233077e7
241,7.886843511960819,181.82263275589813,1060.572714293235,139.79306236801295,384.52625712493136,1513.818699660106,3944.274913459203,511.576082593751,2.141882472983525e-5,0.32960519403733624,2.402796995342797,0.3519902429731418,596427.7300051176,2.216780075815629e7
242,7.891076164516278,181.82839317368735,1060.5670641347265,139.79389758512497,387.08793565358195,1514.3633149013249,3944.626022306923,511.5877079409764,0.0001472570963869657,0.3296338147827026,2.4022657138242636,0.3537234134124413,596808.5720878462,2.22137444359564e7
243,7.907818355941686,181.835459891583,1060.5496696571818,139.79457576091008,391.7567218543674,1514.9874210471494,3945.4801907276765,511.56064372569637,0.00018882357292682173,0.33018241304475715,2.3861355567913733,0.3504960091548005,597187.8436832993,2.2259593286460858e7
244,7.895285868777336,181.8448228472987,1060.5308041145645,139.79084184385016,391.67807357074,1515.6186743111252,3945.650143480279,511.5889710671856,0.00027001403302051585,0.3315892405440784,2.3212918012451667,0.3505876149780591,597565.5576908108,2.2305347894424837e7
245,7.873879409520612,181.85221446060288,1060.5204233994266,139.7904982229447,392.99684098107787,1516.2609723767798,3947.9521190891005,511.61881391184454,0.0007206843207825386,0.33112670280176165,2.3946081644549793,0.3507145613992762,597941.7268514399,2.235100883861827e7
246,7.868954345518745,181.85734588257796,1060.5215359206322,139.79217452847018,393.26809039895426,1516.8778907138574,3948.32380567167,511.6383005606408,0.00034804993870807266,0.3315297011133854,2.345460215598493,0.3519537321007673,598316.3637505497,2.2396576691911228e7
247,7.883063241616071,181.86529901594378,1060.5990603646392,139.79289918247915,392.8684443781824,1517.4916470693404,3948.221588405346,511.73936232689016,0.00019596010528744046,0.33340569117500757,2.318215644913323,0.3545509042786806,598689.4808203338,2.2442052021357823e7
248,7.952562612698699,181.87116823002947,1060.6024082817391,139.79299505980057,392.8429217399307,1518.0632076831282,3948.5420645891927,511.77443350892224,0.0005103132472754623,0.3342544388596773,2.3122262752845018,0.354544315209942,599061.0903422914,2.2487435388278496e7
249,7.9447957176642205,181.8723207276943,1060.5866554022855,139.79238485096437,393.1977484768778,1518.643286095057,3948.7128797794385,511.82072405599524,0.0003015788308289302,0.33273618744030486,2.311811117667247,0.35164530243802805,599431.2044496536,2.2532727348340888e7
250,7.9399090169921465,181.87698317163597,1060.60589277192,139.7920922258312,393.0097342881453,1519.1599505878232,3948.8173840123136,511.83399560590516,0.00013748292539617069,0.33205746673652287,2.3441283073784405,0.3523885255890474,599799.8351297603,2.2577928451639194e7
251,7.860920124067974,181.88568779199468,1060.5928128370026,139.79444508168137,393.8840347638651,1519.6571413472388,3948.8435212976888,511.82285839529,0.0003035768431800534,0.333439949486028,2.358771668143987,0.3514702140598337,600166.9942263892,2.2623039242772136e7
252,8.09933890737247,181.8912156253909,1060.5498447559792,139.79514959645002,394.18694915648547,1520.2386948108465,3948.8576312619234,511.83998347380833,0.00041056457260424395,0.3333485068853236,2.3532290800172007,0.3511471548419104,600532.69344204,2.2668060260919493e7
253,8.120131838045126,181.8947128713791,1060.5834572447145,139.79535751378995,394.3711028561242,1520.7914821956244,3948.9267006679097,511.82781161499946,0.0003857834101381741,0.3359630952792628,2.3171430013814245,0.3544512590959601,600896.9443401718,2.27129920399173e7
254,8.137829155315245,181.90253126889638,1060.5948358790429,139.7953524865449,395.21014304817487,1521.3572745575777,3949.111174664251,511.86375949784235,1.899150893791557e-5,0.3362606122492079,2.290384403888851,0.35399266233167814,601259.7583473974,2.275783510833173e7
255,8.136588301141302,181.9104270945088,1060.612918016434,139.79518082012436,395.45966569391055,1521.9542124254913,3949.136984472114,511.9046641973926,0.00035467949976464297,0.3360692017612627,2.2816165435397124,0.3557855537809273,601621.1467556341,2.2802589989531573e7
256,8.122071983118644,181.9191955041763,1060.6616936488608,139.79462572853825,395.2943133018701,1522.5055585003379,3949.1164165210025,511.8990987992181,0.0001536453966082263,0.337027324028566,2.271343119631638,0.356289483174677,601981.1207242126,2.2847257201759577e7
257,8.132871513398044,181.92355150964863,1060.6738845725308,139.7926711617242,395.5000291440616,1523.016920401385,3949.097255803604,511.9610746287315,5.449939607160559e-6,0.3351562004677528,2.2173894502487315,0.35493141953913887,602339.691281944,2.2891837258202415e7
258,8.13278631405592,181.93013796687433,1060.695411666997,139.7917192217187,395.5087001615131,1523.5274109424922,3949.781539256418,511.96982866577315,0.00012943484165361951,0.335878615294355,2.2193088240077827,0.3536723343442124,602696.8693291481,2.293633066705949e7
259,8.131785477985261,181.93387049198714,1060.7082887900528,139.78969289625678,395.5020999094976,1524.0698575754282,3949.69514146826,511.9889350071892,0.0002884111706009662,0.33467661951879457,2.2176184160186097,0.35133909014894543,603052.6656396411,2.298073793161053e7
260,8.124009764904997,181.94132532158173,1060.6768557955347,139.78604846311828,396.2247614334398,1524.6316752569103,3949.5764150553728,511.990554208516,0.0003292034901107854,0.3349424661618653,2.1465496509360946,0.3511259624625756,603407.090862686,2.3025059550281998e7
261,8.132531159027167,181.94549354286218,1060.7124697849397,139.78473837144077,396.23419417337436,1525.1779004516156,3950.113931525821,511.9739342511303,7.373940559318726e-5,0.33446996145821717,2.1918227649120183,0.35080065728387166,603760.1555249048,2.3069296016712375e7
262,8.137139668826649,181.95149809184454,1060.7120558203342,139.78439161969774,396.6022145520876,1525.6691520890113,3949.9886591858644,512.0041603209864,0.00010932306290101224,0.333747348097002,2.202305171833416,0.3498662650286651,604111.8700321546,2.3113447819816303e7
263,8.131261801908039,181.95615977524136,1060.7517875314381,139.78402820692511,396.8632577544803,1526.2114979280468,3950.0239932429963,511.99181749482955,7.503806170916505e-5,0.3322889122707358,2.194840256113366,0.347736367756544,604462.2446713679,2.3157515443847608e7
264,8.11411682106035,181.9618305767442,1060.7021270843106,139.78406253541124,397.2080146793843,1526.7385340890546,3949.657637351538,511.9379706188648,0.00022553554887849714,0.33217339530341267,2.161482449655466,0.3486802790924859,604811.2896123577,2.3201499368461292e7
265,7.939379058513538,181.96890440426688,1060.7141389269095,139.78368421061109,396.83344622317384,1527.2672308795445,3950.1713471470916,511.96853849187374,0.00024772258635152866,0.3320472348121214,2.127068506719837,0.3466253962182855,605159.0149095892,2.3245400068774447e7
266,7.890021711762614,181.97549450941437,1060.7248669785274,139.78382893077804,397.8427229326536,1527.8304578088034,3950.1551291391097,511.9901804931231,0.0002648941126324189,0.3302322510827633,2.164585958661462,0.3460752894491148,605505.4305039169,2.3289218015426114e7
267,7.843267021485133,181.97729300938994,1060.7759493938938,139.78328693426903,397.991341414139,1528.3309319736486,3950.433896245123,512.0084094069442,1.6839576943539214e-5,0.3302658504236101,2.1716421661593586,0.3471803735771948,605850.5462242904,2.3332953674636174e7
268,7.800442873954097,181.987340079548,1060.7638119564735,139.7827433905712,398.0552974663511,1528.8121185738892,3950.8666577244,511.97526427933275,9.063276479537308e-6,0.33124024586299256,2.168058573243343,0.34897991019496494,606194.3717894276,2.3376607508263193e7
269,7.779850310558942,181.99276428383047,1060.745521540695,139.78333802395218,398.24174329640755,1529.4065480633828,3951.586628441798,512.0262692653409,6.8070356348926e-5,0.33005353039151075,2.212873458895814,0.34781607624478333,606536.9168094568,2.342017997386136e7
270,7.737143853440983,181.9995258122305,1060.74991935644,139.7832008226044,398.24332556233526,1529.8682538807036,3951.6632213154576,512.0412383022366,0.00045761743999150895,0.32915053989485943,2.200274124431729,0.3462285045698393,606878.1907875285,2.34636715247364e7
271,7.866500097920891,182.00362790629706,1060.7536215384598,139.7833179574333,398.9001924083298,1530.3593283143414,3952.35559576186,512.073388489081,0.00024893155369909437,0.32812223319967515,2.2009849839313063,0.34496943099719823,607218.2031213974,2.3507082610000655e7
272,7.908402359045709,182.0112559806803,1060.750333383216,139.7863549367852,399.4569730855368,1530.9512067821865,3952.2505952063284,512.1336009763623,6.9217826705880725e-6,0.32664448591677325,2.1792738955142568,0.34443985258556686,607556.9631049751,2.355041367462713e7
273,7.873221369815695,182.0180029828125,1060.741484519424,139.78963027048096,399.26441877652485,1531.508951731094,3952.3423624238317,512.1712211290966,2.3021669051104254e-6,0.32706057384446413,2.3542687735784966,0.34714988912749717,607894.4799298542,2.359366515950275e7
274,7.967766881067803,182.0255631710524,1060.7242058339295,139.78979919967094,399.1151013807287,1532.06735167169,3952.450554411017,512.1664285387199,1.924645528106339e-5,0.32836718720506336,2.329901854965442,0.3497387592122463,608230.7626868055,2.3636837501480676e7
275,7.9622383377524955,182.03295658427146,1060.6957937662298,139.78761515816683,400.7400469761218,1532.5959652399274,3952.3963439601284,512.1740438148797,4.254143306070546e-6,0.32799944424169264,2.2873708492834055,0.34914923191230296,608565.8203672463,2.36799311334318e7
276,7.958427768125972,182.03808099525799,1060.6924858108837,139.7853422794865,400.30830207125024,1533.0586860304325,3952.4602809392727,512.1968021973044,1.2313744178982233e-5,0.3275421678125407,2.4496252222818384,0.3510828573788573,608899.6618646833,2.372294648429537e7
277,7.946852630690017,182.0476479031425,1060.717549471186,139.788538677803,400.2557384689735,1533.5390838623377,3953.1602302105375,512.2410983174436,1.8407203867809585e-6,0.32733377064587604,2.3659784219527182,0.3528149428837346,609232.2959761292,2.3765883979128808e7
278,7.989751039667794,182.0531349017391,1060.7467250526445,139.78701039898922,400.56434712960845,1534.105509771221,3953.5249243511694,512.2892053894409,6.330755013550515e-7,0.3278443704861547,2.4252998409880036,0.35505738288600847,609563.7314034934,2.3808744039156716e7
279,7.942962676103292,182.05675950668797,1060.7505587078733,139.78817281859259,400.51444214344,1534.6123328388503,3954.246759332818,512.4065261260123,1.9710761478108907e-5,0.32806048850922753,2.4228975593662483,0.35657525389680816,609893.976754948,2.3851527081819102e7
280,7.936689928308567,182.0631096417198,1060.7954707548718,139.78643693693468,400.8240765137373,1535.1238369085434,3956.9699700236765,512.5396055889156,0.0007336332942600166,0.32677828756581545,2.3639964782112486,0.3533194400042221,610223.0405462692,2.389423352081877e7
281,7.911539595099441,182.06432534505774,1060.7979279942367,139.78665780047268,400.6131419481511,1535.636271767523,3959.4663383962875,512.5594596005192,0.00039840114337152954,0.3258910922127298,2.389613158437868,0.3514315674601758,610550.931202155,2.3936863766168047e7
282,8.130080465682141,182.0676900224342,1060.8003803655101,139.78514507726578,400.4204475453472,1536.0897009367388,3959.7918506968613,512.5523444894148,0.0009295329680014675,0.32624300757558167,2.3660484441761014,0.35031840791978636,610877.6570575195,2.3979418224234674e7
283,8.120179372305728,182.07514377148536,1060.780014522423,139.78379419907603,400.35773678682295,1536.6157647060606,3959.8275634320194,512.5980003484881,0.0003218225343175618,0.3258720671237104,2.4003228989333536,0.3482819654442426,611203.226358764,2.402189729778702e7
284,8.175034850388016,182.08248211713553,1060.7430919883175,139.7828927691461,400.54816848270593,1537.091247238593,3961.0845369163353,512.6386001675618,0.00017787549242598288,0.3243484540378686,2.4300257818941873,0.3464765599385065,611527.6472650258,2.406430138603855e7
285,8.17412580295121,182.087497754432,1060.743275304439,139.78173563282945,400.7540651478399,1537.5674957485785,3961.907111951841,512.6504065548013,0.00034128746139572286,0.3238020192066017,2.4080711955171807,0.3456748612564262,611850.9278494054,2.4106630884691585e7
286,8.177578654480271,182.09513429194672,1060.7346841183055,139.78365189993727,400.7554135853884,1538.0314584795474,3961.8056169472598,512.617713414336,0.0004571014833913978,0.323877542025512,2.406978487665043,0.34467260657082127,612173.076100172,2.414888618598041e7
287,8.175611934018974,182.10089607034269,1060.7817253261755,139.78360007084075,402.1956093848903,1538.5222773832695,3961.47498725146,512.6479977650333,8.235612114049218e-6,0.3245741164395285,2.4233422426868003,0.34448117956065744,612494.0999219471,2.4191067678713664e7
288,8.228823394385557,182.104772541665,1060.7763433740304,139.7824003659916,403.411153235214,1538.997411896606,3961.3376198207106,512.6463690460113,0.00023668908872309657,0.3242719767049794,2.443975429290475,0.3453965775222372,612814.0071368694,2.423317574831607e7
289,8.239519671289173,182.11149620206135,1060.7689288110118,139.7800375171602,403.3741680080981,1539.4958140993415,3961.370854837702,512.660527156306,0.00026865993163482926,0.3251343994242384,2.399436120154377,0.34621820194059355,613132.8054857374,2.427521077686955e7
290,8.245712827141034,182.1167437623509,1060.7788601097348,139.77965153119317,403.198774170252,1539.977168053243,3961.41339905203,512.6943613194954,0.0002411140005733614,0.3244544732642082,2.4232591485089188,0.3459173499700194,613450.5026291341,2.4317173143153645e7
291,8.24465020707322,182.12363913470287,1060.7838477465043,139.77919384821936,403.0988817615032,1540.49310304862,3961.92427207714,512.7793264740098,0.0002416780747012126,0.3246703923976261,2.4021828936874954,0.3480350312343374,613767.1061485312,2.4359063222685352e7
292,8.237883953889195,182.12811681755036,1060.7986746502677,139.77991568065192,403.1516751098029,1540.9543951958099,3962.0997551950572,512.7929278747263,0.0006004006081070656,0.32496056245944027,2.342525062371635,0.34702467713483004,614082.6235473743,2.4400881387758344e7
293,8.241656906993484,182.13367183233066,1060.7894102256666,139.78192081138567,404.0946163706124,1541.446076764605,3962.0980404044985,512.863778956475,0.0004827898582675516,0.3237340329536333,2.3206863242616578,0.345598442365995,614397.0622521506,2.444262800748154e7
294,8.268071362163425,182.13587141711727,1060.7856897476547,139.78214647157301,404.2705503359417,1541.9578890596215,3962.8325133391077,512.8370462131289,0.0005880725278188947,0.3235889546671552,2.259297284335446,0.3439316368152388,614710.4296134374,2.4484303447817143e7
295,8.273202977595417,182.14292329924544,1060.805564199889,139.77912054018012,404.0924491340008,1542.444626635445,3962.8181882199992,512.9059579435572,0.00010514921675053301,0.3241055658408172,2.1694762735216386,0.3436533932405883,615022.732906933,2.4525908071618054e7
296,8.256385580027427,182.1482963915959,1060.8025722881996,139.77975640538057,404.1992991995083,1542.9306395072824,3965.03197620926,512.878906009644,0.00010211761832579214,0.324309536696706,2.2206468055865685,0.34359792871515143,615333.9793344705,2.4567442238664754e7
297,8.247412779967675,182.15289471662643,1060.8321500151385,139.7807586097354,404.0702198864835,1543.3480576559039,3966.679162567418,512.9180169810547,1.323355093063583e-6,0.3239070806970183,2.2331882914644723,0.3432639334471867,615644.1760250145,2.460890630570157e7
298,8.22237604337829,182.1585683229426,1060.8483818425004,139.7833747852613,404.06430047602,1543.8836195758918,3967.5032115331937,512.9978846499889,0.0005091972784612153,0.32321707147982404,2.250233149483705,0.3438859359753331,615953.3300356402,2.4650300626472443e7
299,8.20593928369334,182.1646002873252,1060.8474449273028,139.7818889622407,403.88642745120876,1544.3761033955586,3967.4799915666304,513.0561834544043,0.0003200859108005716,0.32165768140261203,2.2117664157616446,0.34121771415362195,616261.4483524975,2.4691625551756147e7
300,8.263399447673777,182.16890641577734,1060.8513206460675,139.78085067898027,404.87227737928345,1544.8672474290204,3967.4637073914373,513.1037710117362,0.00043836943203245937,0.32282183566528533,2.1723638467430817,0.3414352103165027,616568.5378917578,2.4732881429400954e7
301,8.302110439324451,182.17343900178656,1060.8494662235812,139.7826050017151,405.02901144520706,1545.2872394392357,3967.3972464016097,513.1594363018837,0.0004627320672341284,0.3223617320617662,2.1834152533224085,0.3414165065598089,616874.6055005455,2.477406860435879e7
302,8.258626968645558,182.17940895884175,1060.839341274814,139.78317030603586,404.8974647877975,1545.746117503265,3969.1379726142604,513.1614473107202,0.00024977403504067297,0.322742793852891,2.2795252040587286,0.3428058249542253,617179.6579578543,2.4815187418718908e7
303,8.25586286909541,182.18534226980097,1060.8280908197905,139.78282947971155,404.49414740347856,1546.207741739298,3969.3747773098316,513.1549972957147,8.63357962543887e-5,0.3232613684920061,2.2912718068516256,0.34180971741664923,617483.7019754479,2.4856238211741023e7
304,8.25973415053545,182.19197708678763,1060.8245149015188,139.7800332375766,405.16338669635945,1546.675831033873,3969.667614763647,513.2220640718098,6.512309761319557e-5,0.32284756732397224,2.289863224106341,0.34162455088831234,617786.7441987463,2.489722131988797e7
305,8.239281093102733,182.1997613076474,1060.8184957962717,139.78051663264665,406.26813691506777,1547.188635796178,3969.7566520303717,513.2805240463186,0.00034239515107969964,0.3230768987250855,2.3107916871454393,0.34150441799440673,618088.7912076968,2.493813707685787e7
306,8.214049962855285,182.2075607621447,1060.8076948299565,139.78302369638388,407.27562288425054,1547.6675007167707,3971.428533980293,513.2802883682034,0.0006772404588559766,0.3223468307594578,2.34377711117736,0.3426086928850777,618389.8495176317,2.4978985813615862e7
307,8.143949746468792,182.21145286538302,1060.7325543693028,139.78215927577878,407.0824354830362,1548.079809893329,3971.194755912743,513.2803748189367,0.00015876673958814536,0.3223929840289753,2.409232457831081,0.34207836025151783,618689.9255801117,2.5019767858425304e7
308,8.166849727776224,182.21826036780996,1060.726440172566,139.78174533516255,407.48727326388865,1548.5713390359656,3971.530631301519,513.2895861015108,0.00029142950259597455,0.3205431154512074,2.3778552528723935,0.33747041251367593,618989.0257837551,2.506048353687856e7
309,8.186752123940721,182.2222217350084,1060.7186719250585,139.78051275292196,407.504255078905,1549.0252846975443,3971.681940141059,513.2760540470842,0.00010349946023779921,0.32140781947680475,2.37372819346308,0.33799072972313055,619287.1564550541,2.5101133171927333e7
310,8.206981590403473,182.2277016345391,1060.713982478852,139.77878827979617,407.7470875836418,1549.5091674112014,3972.7205359721083,513.2592695127331,0.00028474711265857877,0.32141664862097075,2.3331108360311816,0.3365163547783018,619584.3238591773,2.5141717083912548e7
311,8.256141507222537,182.23223996517018,1060.7385804186447,139.77847936396705,407.9866598241124,1549.980394412097,3972.9947867471674,513.3205209520714,0.0001523076109606336,0.320833533895528,2.372797984981048,0.3360873707384574,619880.5342007605,2.5182235590593804e7
312,8.225784100310051,182.23796129518252,1060.7291172441496,139.78059881310895,408.66651345066435,1550.4293378248829,3973.1150984087267,513.3310086679431,0.0003872646506408728,0.3207711516449821,2.5848993965951195,0.33757239534543704,620175.7936246835,2.5222689007178415e7
313,8.23327645689534,182.24297214235654,1060.7216862945231,139.7786381032813,412.3452404781457,1550.8798007610312,3973.132247404772,513.3310127738854,7.839210690008258e-5,0.3203975772820074,2.765175946659241,0.33872152757825696,620470.1082168348,2.5263077646349978e7
314,8.355224956979413,182.24736576014203,1060.702856347902,139.78099103444953,412.73253620822857,1551.3092435291794,3973.4923044334555,513.3620257437342,8.308121843469962e-5,0.3189173695360836,2.7472594908127803,0.3368609710817064,620763.4840048647,2.5303401818296634e7
315,8.412957544896557,182.25269618109124,1060.7309408781912,139.7816024888321,412.66509995321024,1551.724645443332,3974.352926194711,513.3822490403501,0.0006035683337870523,0.31941469306740267,2.7009606937806154,0.33724799082732565,621055.9269589259,2.53436618307388e7
316,8.427576985001082,182.25918215150415,1060.7469429383268,139.78016146532084,414.7285337453161,1552.2250624230176,3977.127295971443,513.47784862923,0.00045704301666660285,0.31759596358591313,2.689752315138321,0.33257282781003,621347.4429924024,2.5383857988956608e7
317,8.391822456358085,182.2654198043571,1060.747251154652,139.7816976571648,417.43824437552564,1552.6223394018075,3978.8881404894805,513.5290270904698,0.00016749464589338459,0.31807621019944116,2.8102091847409554,0.33564414553239386,621638.0379626267,2.5423990595816888e7
318,8.391685063565234,182.2706087747165,1060.740563388612,139.78081402331813,418.2419671321131,1553.0797049654007,3978.6082950467953,513.5527220029353,0.00021518950580912133,0.31869200520563207,2.8229169625541033,0.3344785042559465,621927.7176715867,2.5464059951799806e7
319,8.42138233770433,182.27779062450944,1060.7678630819255,139.78050176903147,418.3097850421159,1553.5237895011674,3978.8537363975443,513.5591643558,0.0002760441309987982,0.31826005608726404,2.7939597873284185,0.3332754406219014,622216.48786662,2.5504066355025116e7
320,8.481444434162881,182.28208394213266,1060.762977730347,139.77934068158456,418.3589481783405,1553.9680525975116,3978.353700896701,513.5801716731585,6.736528004580578e-5,0.3197457572414127,2.6651729306572634,0.33473746365181584,622504.3542410985,2.5544010101278022e7
321,8.52115510290966,182.2871867189113,1060.8124576895732,139.78051754699183,418.41980411930007,1554.4577483838784,3977.49553642055,513.5444459934599,0.0001894412318392824,0.3209602740150497,2.5959797913916702,0.33451056015973907,622791.322435102,2.5583891484034695e7
322,8.54853000912587,182.29569478159698,1060.8177662773655,139.7845684227799,419.27824275518367,1554.8808296074858,3977.876797354318,513.5269144992375,0.00013483903953215304,0.32170730180261337,2.72101220474957,0.3365105130490721,623077.3980360808,2.5623710794487443e7
323,8.534544118288778,182.30228189905762,1060.8163757390425,139.78467834258532,420.1977902592869,1555.3232115048197,3977.9135990569484,513.5477910537613,0.00021288034761823837,0.3211985032139335,2.78201994054038,0.3365926172777577,623362.5865795086,2.5663468321569506e7
324,8.522923411415519,182.30692568479057,1060.789202841037,139.7856986267697,420.03327314974405,1555.7943632325278,3978.7019493115235,513.5537533856558,2.3741798685250615e-5,0.32270035980870676,2.832476264324555,0.33665840551977205,623646.893549526,2.5703164351979524e7
325,8.511703629523197,182.3096825438936,1060.7755970830203,139.78634871904356,419.7239900109407,1556.1757735825265,3978.525167729378,513.5787917390622,1.4437120853472152e-5,0.32296830916995006,2.9302297415710257,0.3359130966765536,623930.324379572,2.574279917020564e7
326,8.510371260989814,182.31616511313072,1060.7789532364623,139.78880658075963,420.40477426868193,1556.6127382257928,3979.2357341380275,513.5689031528714,3.5178825044113182e-6,0.3228148815962368,2.9334157796893408,0.3369702265331551,624212.884453008,2.578237305854932e7
327,8.531374981417514,182.32033678044277,1060.6927045831196,139.78677652943182,421.81256426396715,1557.0402426812327,3980.360562693559,513.5895990287335,0.0001640442231405359,0.3225660804612852,3.025054691191798,0.3364023742923042,624494.5791037305,2.5821886297148764e7
328,8.540881465178785,182.32176128169831,1060.6664661011298,139.78508861314745,421.8933065133547,1557.456380669542,3980.4051951664005,513.6138035365565,0.00014345962000561485,0.32271148208055694,3.0191426947924924,0.3361032052275227,624775.4136167765,2.5861339164002094e7
329,8.553385762168972,182.32753880042753,1060.5309731731747,139.78317724246017,422.2996725340464,1557.9338645387913,3980.3715827797996,513.5954268156597,5.211254637060847e-5,0.3226668659856421,2.966067849180263,0.3366767389286079,625055.3932289169,2.5900731934990134e7
330,8.552895804421183,182.33222934152963,1060.571984357381,139.7833390577866,422.51456189792555,1558.3493711387541,3983.9383859631916,513.6169298613285,7.965686839384034e-5,0.3228165711685998,2.9587572529185877,0.33628881779296255,625334.5231292436,2.5940064883898944e7
331,8.580433813102474,182.33623115574102,1060.562999585085,139.78330136451814,422.65896316291105,1558.7641030056552,3984.120094631507,513.6169850979344,0.00013358471278479556,0.3224336672435607,3.0309600655917563,0.3348634210476764,625612.8084597464,2.5979338282442003e7
332,8.573327591530187,182.34298630764548,1060.601876196222,139.78200272063202,422.7293957102492,1559.208563276474,3984.487984993931,513.5954492736855,6.249506006383854e-5,0.3240625222998773,3.0381742715283906,0.33600316660543283,625890.2543158804,2.6018552400282107e7
333,8.567623515187307,182.34822318318137,1060.5763269577897,139.7816970042414,423.068406518252,1559.6358978125847,3984.558584339809,513.5893095581281,2.4298258892940794e-5,0.3244965805615271,3.0306968873736366,0.33617481927509935,626166.8657471272,2.6057707505052995e7
334,8.564956087762909,182.3540357125097,1060.700719718764,139.78131136557062,424.13434806340535,1560.0465933524652,3984.5201732963274,513.5776629822633,0.00017046856001456945,0.3242016291323806,3.3427444279656413,0.33937152734924575,626442.6477575452,2.609680386238063e7
335,8.567185331198402,182.35777574465732,1060.6294705318987,139.77952011209288,424.15876851900344,1560.5070401840517,3984.326221228981,513.6150562921038,0.0001255172226706236,0.32475053971440554,3.4444004960083987,0.339271427437892,626717.6053063136,2.6135841735904235e7
336,8.590194292132708,182.36143335148716,1060.6168331664446,139.78296628900458,427.5330115038528,1560.9404391570995,3984.4884883094765,513.6143061906006,0.00021193102617189652,0.3258911029714648,3.4456675108859827,0.3398018073034911,626991.7433082667,2.6174821387297053e7
337,8.598351920200486,182.36673109331036,1060.6349532000604,139.78513171448506,427.553261681997,1561.3493119460431,3985.0247236913046,513.6158846201043,8.568058711944104e-5,0.3260169253163091,3.4471948197293614,0.3410886864783833,627265.0666344217,2.621374307628677e7
338,8.597131477681131,182.3710879442704,1060.6195819029492,139.7855960064079,427.4658084935636,1561.7847295817082,3985.0689685908947,513.5960817822622,0.0002442804462532422,0.3241654356220855,3.479847461222363,0.33930667134953124,627537.5801124978,2.6252607060675744e7
339,8.614890569813724,182.3764071817913,1060.6290000805739,139.78429589915206,427.41402689145923,1562.2292719333414,3985.236596023425,513.6099555962793,0.00017316277163104132,0.3235883885410035,3.4412468807441883,0.3384927924450099,627809.2885274274,2.6291413596360907e7
340,8.612176472235689,182.38099343529478,1060.5799356246005,139.7849032083146,430.4461058897899,1562.6238461333153,3985.007947007815,513.5669924506892,0.00028061489177844123,0.3245449635598548,3.4660103450567306,0.33981384720115754,628080.196621861,2.633016293735344e7
341,8.603898066440678,182.38596809445,1060.5932541678067,139.7848649345289,430.7802074406536,1563.067954760981,3984.9447440646854,513.5678081634305,0.0007132912428460259,0.3242533318310956,3.537323017925985,0.3408267811314262,628350.3090966633,2.636885533579814e7
342,8.571129344119697,182.38841498228925,1060.2601447636864,139.78203729301745,432.00248032778154,1563.4823530399676,3986.172137256437,513.5794503973107,0.0002292907884680062,0.3242382794087348,3.6945676530323794,0.3417600441994334,628619.6306114029,2.6407491041992597e7
343,8.529815649032969,182.39091892659545,1060.2606621825191,139.7829896890397,431.95417141381904,1563.86997263942,3985.979749414616,513.5345434223029,0.0004892698281651064,0.32328683355666293,3.618618407271981,0.33945760331498115,628888.1657848347,2.6446070304406077e7
344,8.436005455657323,182.39841532275167,1060.272188166518,139.78336522880122,431.8846872390005,1564.2903538781457,3987.5249330855254,513.5389523223365,0.0008044508571174447,0.323188635708461,3.7453159986436617,0.3397208749106621,629155.9191953748,2.648459336969813e7
345,8.45449517986026,182.4019405439945,1060.273963989271,139.78287094015354,431.8545248971172,1564.6567417905298,3987.567371888125,513.5601541583733,0.0002509541227198042,0.3226616989475167,3.633010444277602,0.3383222053760503,629422.8953815693,2.6523060482737046e7
346,8.470683235048,182.40964920756113,1060.4667895271937,139.78546952452865,432.52019499887433,1565.0386127378576,3988.6964656152313,513.5768159263733,0.00034386206075964765,0.32187491603059815,3.6983059715718127,0.33681908609673783,629689.0988425553,2.656147188661797e7
347,8.493547947254143,182.41411814278172,1060.4604418734114,139.78700661712,432.742759637273,1565.4368072821421,3991.4078630709664,513.6160866977228,0.0003469515410472468,0.3216097662958157,3.6743125208555227,0.33533597245334656,629954.5340385166,2.6599827822680846e7
348,8.518328509632909,182.41834833921325,1060.4788525676854,139.7886778158194,433.72058929122727,1565.8272302664004,3990.9112749258647,513.6138791925381,0.0003350842536065102,0.321188842799924,3.6348343310062603,0.3354591316565416,630219.2053911316,2.663812853052811e7
349,8.496940876425725,182.42304418889591,1060.419467860651,139.7875247249572,433.855572235668,1566.2558340066148,3990.6884237846525,513.6007802388978,0.000196558849864914,0.32215215013745174,3.5897460928822795,0.33565861034638994,630483.1172840153,2.667637424804212e7
350,8.493924747476399,182.42940406713086,1060.728260000863,139.78859154904956,433.71024114607644,1566.6289129327808,3990.9170515559535,513.584005307549,0.0002320338766992336,0.32205035132594223,3.677969349895733,0.3352899498786784,630746.2740631552,2.6714565211402453e7
351,8.615309608682082,182.4354947795799,1060.6971666009285,139.78809107467228,434.97122428001296,1567.0057455260683,3991.038236810266,513.5816070654704,0.00021428297893066883,0.321631059353148,3.6653943242765763,0.33432124233400373,631008.6800373401,2.6752701655102864e7
352,8.638777419842654,182.4391624449642,1060.6952356821564,139.78913577865012,434.564266515652,1567.4363818444356,3991.239171020527,513.6522885548126,8.8716956696544e-5,0.32200441960413184,3.5436916460190275,0.3332369971695423,631270.3394785845,2.6790783811968118e7
353,8.614850867549535,182.44333707331793,1060.6830818747237,139.79013676596082,434.93743739590025,1567.8541208703205,3991.242043682302,513.6120078278165,7.805282621120568e-5,0.32132159230586893,3.491834662269042,0.3309368179719763,631531.2566225445,2.6828811913170554e7
354,8.579354718655736,182.4465768773692,1060.6715396480392,139.78673373491554,435.2398329387349,1568.2530329428766,3991.8253805591057,513.6156207004208,0.00015602943656745083,0.32085667350886543,3.498309183595211,0.3292679875384257,631791.4356689304,2.6866786188246474e7
355,8.639891220887705,182.45319869712367,1060.658839810892,139.78601789175713,436.9748180407167,1568.6263320445719,3991.7913471572842,513.6572152675275,0.0007167789858044671,0.3196486328457546,3.5358678279320657,0.3298073287290247,632050.8807819118,2.6904706865112305e7
356,8.672849663980571,182.45662946943185,1060.6662099548134,139.78644491411154,438.7868636695018,1569.027219398997,3991.371396538786,513.6563379104168,0.0005025927469830549,0.32023391930158607,3.4928310901798056,0.3306474748735603,632309.5960905171,2.6942574170080524e7
357,8.550840145306779,182.45955513647087,1060.4894283227118,139.78586709887628,438.90914416305486,1569.4325169816925,3992.172092802387,513.6532787064425,0.0005801706367378756,0.3204122703026927,3.470581686102207,0.33113103589753806,632567.5856890291,2.6980388327875488e7
358,8.615780910247423,182.46562955029086,1060.568760846584,139.7850302936386,438.8930926435801,1569.8741327023922,3993.523410567349,513.6376678908488,0.0006024161653783722,0.3208991911476963,3.496927613553339,0.3332880107446105,632824.8536373719,2.701814956164891e7
359,8.582239721280473,182.47072919029324,1060.6269525250564,139.78659000411062,439.3695718835404,1570.2600363619633,3993.2874449049077,513.627275519853,0.0005950794084697009,0.3207963155621677,3.6122933843514318,0.33337754615768767,633081.4039614961,2.7055858092995282e7
360,8.569950329811121,182.47374890756427,1060.6895109745356,139.78854594962417,439.2793752361809,1570.6513343922657,3993.7477413054467,513.649256204271,0.0004204569216312848,0.31895808798988984,3.6316309287479385,0.3318640777309252,633337.2406537553,2.7093514141967036e7
361,8.588536888293277,182.4796426677336,1060.5424854658495,139.786548571584,439.529487769727,1571.0761878263972,3994.526587780619,513.7012357854475,0.0006286088936064971,0.3191223898501475,3.651347585913726,0.3317209733570413,633592.3676732798,2.7131117927089497e7
362,8.582548489974641,182.4828811838463,1060.5645853536416,139.7855757059601,439.5188658668868,1571.543006306437,3994.352337066827,513.6705991529266,0.0003198735033720368,0.31808646020703724,3.6232210070646147,0.32920480107832606,633846.7889463444,2.716866966537571e7
363,8.591468589282925,182.48588918849856,1060.5482538889905,139.78403565789444,440.5929444917764,1571.972386037555,3994.3895001103065,513.6679426897903,0.0010394656227106225,0.3181152698402756,3.7052271166198523,0.3294162069607334,634100.5083667296,2.7206169572341047e7
364,8.532838089591877,182.489850807427,1060.5895843024846,139.78154223229222,440.7441779887573,1572.3895009266384,3994.46363734367,513.6539631948796,0.00040891698756695405,0.3176074911108705,3.72664834863005,0.32973136912846407,634353.5297960809,2.7243617862017613e7
365,8.500805450160499,182.49365467424067,1060.605618277024,139.78484826937424,441.0438291708303,1572.797770353412,3994.6906644582987,513.6621397791362,0.00020355147140094232,0.3183847499338051,3.724715141875947,0.33067651167328727,634605.8570642602,2.728101474696853e7
366,8.466992818748054,182.4962228943454,1060.6959490013442,139.78622724936906,441.61471330234184,1573.186514178466,3994.8571196538073,513.6091576480925,0.00015066680683162303,0.31902644906187916,4.270623352094532,0.33563826988619383,634857.4939696941,2.7318360438302003e7
367,8.483764214977725,182.50002231388248,1060.9702304545642,139.78875867097136,441.51500030752436,1573.605305590805,3994.2433291089105,513.6026155503587,0.000465790788467757,0.32011397487760956,4.168890251462699,0.3362059327018881,635108.4442797173,2.7355655145685203e7
368,8.46466174543201,182.50326763936056,1060.934366076007,139.78903109884453,442.1798129462111,1573.98928237134,3995.239428892139,513.5835478361383,0.0006296368857476864,0.31953787869188094,4.273515425032031,0.33797629516526034,635358.7117309101,2.739289907735803e7
369,8.493038089068648,182.5061645984226,1060.9399701920556,139.78849947929345,442.1638902523299,1574.3942509890057,3995.2502331289543,513.6389284178426,0.0002597236225483357,0.31959765752104446,4.194616904214797,0.3376077068404179,635608.3000294331,2.7430092440146677e7
370,8.46382662320093,182.5100708431131,1060.9410702873804,139.79074528117354,442.1576773576975,1574.8030705462559,3995.361331754795,513.6501228897688,0.0002531277279445021,0.31840105719782913,4.253477325093684,0.3376432788143346,635857.2128513564,2.7467235439477e7
371,8.504629245894762,182.51313854059762,1060.9458363074816,139.78928129112495,441.77069827368643,1575.1844142442283,3995.2350444498607,513.6451787048919,0.00028827700012357127,0.3198673005356567,4.417778958088121,0.34131661364429006,636105.453842984,2.7504328279387787e7
372,8.369861577192864,182.51758357458993,1060.975693875946,139.79018284431538,441.76869790947717,1575.5512181588301,3995.504262884669,513.6365927862564,0.0004678982849100066,0.32005139215414,4.394351641085223,0.339338581952364,636353.0266211748,2.7541371162543815e7
373,8.39185696202162,182.5226233592472,1061.0307988398574,139.79256244366232,442.1385372994073,1575.9320569362608,3996.5994178520705,513.6098734472112,0.0003933363143744373,0.32180451924363207,4.506357700526422,0.34171849654460723,636599.9347736583,2.7578364290248785e7
374,8.34839111880251,182.52530913274654,1061.0044393604303,139.79347175228023,442.1503062552921,1576.2977805116734,3997.0274265675544,513.5874644957063,7.499239808339553e-5,0.32197214571744576,4.50492402268236,0.3435859427480249,636846.1818593469,2.7615307862458073e7
375,8.376979494660418,182.53020142163444,1061.0009411133256,139.79426818039923,442.6222137970976,1576.6909760006224,3997.6434174985875,513.5978753004057,0.0003591943552976318,0.32143109464525305,4.480871777974954,0.34242530018570705,637091.7714086437,2.7652202077791348e7
376,8.354977762775377,182.53498127226584,1060.9916077603652,139.79293273982614,443.3672898691208,1577.0682507644472,3997.8401217938044,513.6036722898361,0.0003899154461919352,0.3202532221207465,4.514023076296951,0.3421471640727381,637336.7069237463,2.768904713354502e7
377,8.28364648489844,182.53862898446758,1060.9933791749118,139.7914901397546,443.52735624894103,1577.4388385970117,3997.7927721472506,513.6118924698724,0.0003092591227584762,0.3200871652352809,4.046744141109343,0.33753206993996954,637580.9918789458,2.772584322570455e7
378,8.285168955136669,182.54412130783936,1061.0125389259754,139.79027409358025,449.07531853734065,1577.8304891565167,3998.9372540113623,513.6110063596708,0.0008287649723968116,0.3202891544978347,4.0519134908042815,0.33814696320097365,637824.6297209234,2.7762590548956633e7
379,8.345872686244945,182.54745470673865,1061.0144947299077,139.78818205929423,449.0761025717108,1578.2269874875997,3999.229088724582,513.5890988860646,0.0003701091293066838,0.3204613332462215,3.9357552629751353,0.3362186249336672,638067.6238690416,2.7799289296701193e7
380,8.492822683176826,182.551713558401,1061.011688707372,139.7887383676557,449.14297696905396,1578.6210589801262,3999.240398195841,513.6067725075759,4.6481696415412443e-5,0.3201295681037858,3.859602686501887,0.3355214034607755,638309.9777156322,2.783593966106326e7
381,8.449836719119048,182.55695186937123,1061.0717957677182,139.78987472565703,450.99296745501334,1578.9612756822494,3999.0760208896736,513.6102504795634,0.0001405464612957985,0.32005566086564513,3.817453424133191,0.33564909372524915,638551.6946262808,2.7872541832904734e7
382,8.331660943010377,182.55791516397284,1061.0855014318831,139.7907105501388,451.03922094874076,1579.3127976095252,3999.238846477364,513.5890403389833,4.887759084226673e-5,0.32033598773789407,3.723800091095711,0.33422930515033633,638792.7779401068,2.790909600183592e7
383,8.265612941163852,182.5614629269594,1061.2140535249976,139.79123074524665,451.8489059402584,1579.6698207142595,3999.4411845809077,513.5772002255896,6.297697356671961e-5,0.321256274211479,3.7024150616408633,0.3352922127071894,639033.2309700405,2.7945602356227048e7
384,8.286147621832015,182.56494919603455,1061.2113501989993,139.78936060873576,451.9429977364433,1580.047016328154,3999.9119587851633,513.6297428530099,0.0002586914917799277,0.32161334478956455,3.7316405236188643,0.334773652169693,639273.0570030961,2.7982061083219588e7
385,8.33579231593842,182.56930032669078,1061.2071125490763,139.7889826470712,452.7320695293098,1580.411123431133,4000.2323987349573,513.5968876973424,0.0006315227745972152,0.3220213789373414,3.8908770255164313,0.3354773744873254,639512.2593006411,2.8018472368737407e7
386,8.280284046305724,182.5709337651379,1061.2058806755172,139.78734288391237,452.7500431454241,1580.829142276541,4000.144111731096,513.6017719947458,0.00035231166287985616,0.32226043351775646,3.7952449473202137,0.33570942721600605,639750.841098663,2.8054836397497863e7
387,8.125579669896865,182.57638827272896,1061.208299165098,139.78903763585296,452.73153063597294,1581.225910616216,4000.320417246073,513.645449455197,0.0002965079636965129,0.3213258622145519,3.7749989697430806,0.3361346873014157,639988.8056080316,2.809115335302273e7
388,8.154471941066788,182.57863463563004,1061.1979517425223,139.78676946706295,453.2899403969859,1581.643253663738,4000.804251915853,513.6543690269403,7.95377496558558e-5,0.32237760158187195,3.7629953910224003,0.3370902232500632,640226.1560147579,2.8127423417649005e7
389,8.120240987353156,182.58362177959566,1061.196263505566,139.7849103357518,453.4154440078041,1582.0031108865992,4001.300104784993,513.6414758281217,1.3539585495436768e-5,0.321469198278208,3.863496481608024,0.3374466093515805,640462.8954802508,2.816364677253958e7
390,8.110926347992404,182.5891399725881,1061.1915161736608,139.78353764348122,453.7802172161519,1582.4403297504973,4001.675136181493,513.6353733715353,3.3909368539752904e-5,0.32135455882419894,3.8195291838699745,0.3357895338702629,640699.0271415694,2.8199823597693805e7
391,8.12587606544082,182.59370167468913,1061.1817444680935,139.78278171461037,453.96688968705917,1582.8597485117652,4002.077675274956,513.6267597532207,8.430877164755657e-5,0.321743517215497,3.702765903705199,0.33546218338080375,640934.5541116724,2.8235954071957935e7
392,8.065945015456407,182.59869190471787,1061.1896529131952,139.7830442993883,453.8769854570254,1583.2307139801828,4002.4118030714712,513.6072840127141,0.00024105647329975,0.32127925064172924,3.6179317947033383,0.33431881764693355,641169.479479664,2.8272038373035416e7
393,8.003161188222805,182.60190677237833,1061.1869319352704,139.78488734982255,453.80475699939586,1583.5632672542251,4003.0331427210253,513.6368602898327,8.686105297783797e-5,0.32079720656337346,3.5733196564913783,0.33353800267041045,641403.806311038,2.8308076677497122e7
394,7.74619436976559,182.60540307861078,1061.1953941565278,139.78467559926347,454.12070549131124,1583.9212916036997,4003.0910228393477,513.6501694406101,3.0059947079053018e-5,0.3199312222980608,3.417244010741058,0.3296009469283482,641637.5376479166,2.8344069160791393e7
395,7.7203115401129025,182.609744890773,1061.213795528137,139.7865569512871,454.65766020261856,1584.2860196030301,4003.28565112657,513.6442408568562,0.00023985288098060664,0.32128506696131315,3.4439664708427813,0.3353518708560241,641870.6765092883,2.838001599725404e7
396,7.983175829550362,182.61453637505326,1061.223959354173,139.78727770274295,455.03795806002415,1584.6661462994161,4003.409609308202,513.6528433633113,3.6575416970663355e-5,0.32085512582245723,3.4259428324498344,0.3338844683683322,642103.2258912412,2.841591736011816e7
397,7.937678131780785,182.61654086976964,1061.2194731582993,139.7878744126585,454.95197349929015,1585.0724492840322,4003.870470667718,513.7056947398105,1.6156996537119994e-5,0.3210080735548243,3.3651294588476617,0.33273504461678144,642335.1887671946,2.8451773421523903e7
398,8.108769102278302,182.61931909104075,1061.2068661893222,139.7899257992343,455.67334792519785,1585.4519816224042,4005.45812896078,513.7062648587731,8.27295652641169e-5,0.3220175489162028,3.285036773412287,0.3316955532742826,642566.5680881268,2.848758435252809e7
399,8.153753540208015,182.62323935689514,1061.2056913919193,139.79130812636595,455.8075600114421,1585.7902834908466,4005.5203201642835,513.7374252632521,0.00013030548373649253,0.32237945369482385,3.251776542857442,0.3313947151066474,642797.3667828004,2.8523350323113736e7
400,8.12460206558029,182.62779970336805,1061.198756961394,139.78982144585115,455.9209846733579,1586.2083459388857,4005.3247194074247,513.7212326446187,0.00011520519845475974,0.3220591559063583,3.2861216689863113,0.3297153734644237,643027.5877579845,2.855907150219947e7
401,8.09288771912776,182.63328938472142,1061.1675265219806,139.78773958291833,455.7603130999362,1586.5940904695938,4006.5227639020486,513.7545899866112,1.3403870610773083e-5,0.32240725084958627,3.2593850138860603,0.33064450394693523,643257.2338986751,2.859474805764883e7
402,8.532245336752567,182.63671520682038,1061.2104892661268,139.78865353306887,456.7336332379127,1586.9987664048253,4006.536606081291,513.7699725369563,0.00021573179299139156,0.322821887928816,3.393886287675855,0.33290678789859246,643486.3080683111,2.863038015627946e7
403,8.611783096175259,182.64246672346877,1061.1463882152025,139.78755781435004,456.79177962920375,1587.3973991582777,4006.543202742493,513.7289218085743,0.00013755847402308063,0.321581315194825,3.3619758979514245,0.3310995037112865,643714.8131089889,2.866596796387225e7
404,8.607258479463894,182.64640429018692,1061.1650451076757,139.7870891126137,459.89631253558036,1587.7460846192776,4007.069258552078,513.7301444272109,0.00033419792239897106,0.32116940975985514,3.308167467631961,0.32984256022173036,643942.7518416748,2.870151164518028e7
405,8.6059117452495,182.65101553910245,1061.0744552982678,139.7874094120561,459.930126031963,1588.1081077578824,4007.935994848842,513.7297584694367,3.1393420840686304e-5,0.32073159589020506,3.335983448116508,0.32932593992535386,644170.1270664119,2.8737011363937777e7
406,8.59189952962305,182.65709653224408,1061.0734350622943,139.78557919897767,459.4955690906656,1588.453425259748,4008.6882263948282,513.7221070710274,0.00012139375323272361,0.3204406011656668,3.331875066294913,0.3308320262193072,644396.941562529,2.8772467282868847e7
407,8.602261921865704,182.65965632197214,1061.0730780156248,139.78434898094162,459.2114862274525,1588.8366180389899,4008.7203041481685,513.7355325374828,0.0002140485579786855,0.3194154188417798,3.199918575852223,0.3293913938337109,644623.1980888423,2.8807879563696243e7
408,8.600981759157719,182.66489332928748,1061.072561289394,139.7844121624981,458.8651173725543,1589.189009778562,4009.1546257322925,513.7443158801215,7.653221365444551e-5,0.3194587425628126,2.9852932373252656,0.328423666729777,644848.8993838584,2.8843248367149923e7
409,8.580359514509098,182.66985754294242,1061.029136622853,139.78536090348342,458.85137211136464,1589.5849464202443,4009.2297972554516,513.7291536199971,3.4890518207930654e-5,0.3191288429659741,2.9658089386163056,0.3275044948092637,645074.0481659719,2.8878573852975603e7
410,8.582864228370397,182.6747111172151,1061.00458256175,139.7866862776294,459.05879065902116,1589.9738246006934,4010.9646477668434,513.747195490738,0.0004725910737590766,0.31812661766104144,2.9564068615373458,0.32543495730362304,645298.6471336624,2.891385617994313e7
411,8.61110612049572,182.67653914598299,1060.89252098707,139.78677266420905,460.58078217458484,1590.3208404254315,4011.378442052423,513.7638248567798,0.00035566363408179313,0.31995245307891895,2.9927983451917726,0.3269461357080791,645522.6989656888,2.894909550585484e7
412,8.605149946840925,182.68154898838515,1060.9063166697401,139.78724763966935,460.60569797696473,1590.6556561904604,4014.3290697178236,513.7617212377712,0.0001431912752423159,0.3206100606188073,2.9553844161517873,0.32808645205743914,645746.2063212808,2.898429198755378e7
413,8.609181996614154,182.68401001902302,1060.848035481983,139.78788046067478,461.2655458284084,1591.023164410652,4018.4343554425154,513.7877810528537,0.00010860494293751799,0.3198600382504053,2.942377700242332,0.32727193303925967,645969.1718403278,2.9019445780931853e7
414,8.603882581609696,182.68664073475662,1060.8465972991053,139.78744664919978,461.40380708146836,1591.3555514104276,4018.9282116526238,513.7696466351672,0.0003572957607786975,0.3198381157675532,2.9374109750160073,0.3274391901035854,646191.5981435666,2.905455704093788e7
415,8.597442545362128,182.69118368534996,1060.717966943201,139.78646483020805,461.99038782587286,1591.7320184670302,4019.059343381938,513.7309187707972,0.00018613321424254536,0.3200639638483434,2.963828260678156,0.3277277991999604,646413.4878327664,2.9089625921585552e7
416,8.559890786044832,182.69452779698264,1060.6994876036142,139.7857863248881,460.7545204053685,1592.1248791398023,4019.0415394466463,513.7504370589684,0.00040641916083927754,0.32038734500055066,3.0202297364674564,0.3274142511834235,646634.8434909103,2.912465257596134e7
417,8.49042937151313,182.7006582028351,1060.7477115567788,139.78331887450696,460.79145873194534,1592.4810459818568,4019.055338965426,513.7060529427973,0.00033126031675578815,0.31978933362981177,3.0119446760257915,0.326193086937298,646855.6676823769,2.915963715623226e7
418,8.505539644078851,182.70462178410463,1060.6612464209647,139.7832422448225,460.9998298576895,1592.832942682188,4019.173729209428,513.7124097776675,0.0003394953620272645,0.3200817701081892,3.05509913936163,0.3260823972201371,647075.9629531181,2.91945798136536e7
419,8.404270358956808,182.7096633137452,1060.6712798117337,139.78462665499885,461.2297242113472,1593.1731656682628,4019.5152115425117,513.7309969188698,1.4835684055469756e-5,0.31839233044629356,3.0013173633103065,0.3229384854865581,647295.7318308351,2.922948069857656e7
420,8.411402645442251,182.71510629195382,1060.6951592038101,139.786657681114,461.55279549208933,1593.547931968605,4019.4230330540754,513.7264340098515,0.0001540614563566578,0.3191022790709465,2.955904647448392,0.3217460516044309,647514.9768251526,2.926433996045578e7
421,8.346742164427098,182.72046412044983,1060.6935365699512,139.78624843303814,462.13773365925516,1593.9348315632699,4019.89835097442,513.7083112160533,7.552977149316575e-5,0.3190671595909199,3.214661135605013,0.3231616117088575,647733.7004277906,2.9299157747856822e7
422,8.40265619624114,182.72605428262085,1060.625583702968,139.7851120376565,462.4811691803811,1594.2993792985847,4018.9744673391897,513.7234054514897,3.870301171104984e-5,0.31963742186355537,3.2173520073421855,0.32525416103106625,647951.9051127345,2.9333934208463546e7
423,8.425776107135903,182.7309507104218,1060.6357771085547,139.78513582757896,462.5426925913466,1594.659264400161,4019.0685728602566,513.7250686381155,0.00018048480660581845,0.31913536766474404,3.239220200504292,0.3242658113704257,648169.5933364029,2.9368669489085425e7
424,8.398483726030065,182.73313454603604,1060.6020572821967,139.78639689087822,462.51855922322306,1595.0022037460117,4019.0166590861027,513.7453400318502,0.00041078005023109654,0.31899480778652317,3.2107199635981942,0.3237152720524456,648386.7675378134,2.9403363735664777e7
425,8.395550421272048,182.73766444971125,1060.6248882824707,139.78510781927716,462.54452331371886,1595.349721617677,4019.3378230197113,513.7529591410542,0.00013545554372740298,0.3192244213890497,3.2046030401874646,0.3235267167347909,648603.4301387469,2.9438017093283914e7
426,8.404560007809437,182.7412556137583,1060.5843467270208,139.78513131989774,462.5025565253162,1595.6771701745427,4019.6672923750566,513.7470486003161,0.00029740100893604904,0.3191379955172252,3.271431766922319,0.32294045566789475,648819.5835439092,2.947262970617222e7
427,8.413985919838012,182.744895816085,1060.574067841913,139.78441532951027,462.92880329930995,1596.0185382266536,4019.703102839048,513.736615455951,0.0002892741977404967,0.3194566258726967,3.216687699890599,0.3229359707557189,649035.2301410916,2.9507201717713162e7
428,8.411060175198884,182.75053116713815,1060.5724095309702,139.7828781261098,465.112159716334,1596.3883919561042,4020.972067739207,513.7326525870272,0.000222537906239495,0.31957585025225665,3.2698288466793883,0.32213238739184197,649250.3723013287,2.954173327045121e7
429,8.410218254545953,182.75440373433045,1060.6333291289284,139.78479980999015,465.489612270919,1596.7434632437494,4021.2399121838703,513.7448739206735,5.7198668031333e-5,0.3207364813731844,3.251415948151646,0.3244590808376427,649465.0123790554,2.95762245060987e7
430,8.376154333684838,182.75908057625026,1060.7174964527094,139.78451982654028,465.4735641203381,1597.079379653922,4021.4785112965737,513.7471025857623,0.00022448027323207498,0.32053508273342174,3.303180787301187,0.3250968441382327,649679.1527122607,2.9610675565542616e7
431,8.363531868471625,182.76311215019075,1060.7362812641236,139.78443794006296,465.53648416282346,1597.4558204095651,4021.364393914161,513.774997335054,4.4548986465997586e-5,0.32056561815946105,3.297150979991443,0.32617467953718005,649892.7956226416,2.9645086588851314e7
432,8.40269882099608,182.76662932364053,1060.665689861197,139.78557585005458,466.2973685617483,1597.8384054398273,4021.5793666719246,513.7816739350927,0.00015056688934578233,0.32001221776757394,3.3479163917477877,0.3254148470552324,650105.9434157527,2.9679457715281144e7
433,8.390100777764815,182.77282133611203,1060.7009428718343,139.78535934623102,466.57772180212197,1598.22616705902,4021.584365934551,513.765441686969,0.0002789351790966066,0.31974648600193645,3.3146759144477187,0.32533144692964755,650318.5983811569,2.9713789083283048e7
434,8.194368302976955,182.7761325351878,1061.0360589476095,139.78916590614494,469.12844296201274,1598.563461797845,4021.633897318968,513.776021685973,0.00025185667686855595,0.3209431710520458,3.3387507776649272,0.32608078506887866,650530.7627925723,2.974808083050905e7
435,8.33886520240452,182.77905812128114,1061.0342770960146,139.78812929099593,469.54363075327757,1598.9362635007997,4021.6254070149434,513.7402253774347,0.0002560099199513388,0.3216005739621711,3.348450830767149,0.32626502315056266,650742.4389080175,2.9782333093818713e7
436,8.254833259953955,182.78245807099773,1061.0168626821198,139.78903026498287,469.57438895377624,1599.3049991391513,4022.1244474866635,513.711346744868,1.0832507484792586e-5,0.32263677403667373,3.1954044402460795,0.3261818435843946,650953.6289699572,2.9816546009285495e7
437,8.27079612130268,182.7852666049859,1061.0146990177418,139.7891633857959,472.74929921001575,1599.644045645538,4022.0755156987516,513.6890233677177,0.0001675426389056156,0.32273135629782307,3.2126028447660815,0.32743292445349503,651164.3352054437,2.9850719712203056e7
438,8.265693632518833,182.78843737188305,1060.9374320417087,139.7884968185219,472.64433343994824,1599.958010192589,4022.536181818182,513.6942235338731,0.00017201019505819204,0.3228937210505682,3.2104290401916273,0.3276923996867762,651374.5598262576,2.9884854337091513e7
439,8.297661929499782,182.79385326068785,1061.0545755556093,139.78526229206554,472.6306930144357,1600.276638220256,4024.8541089978917,513.659168638816,0.00030086412371588267,0.32350247915622893,3.214257233442254,0.3286077067179866,651584.3050290484,2.991895001770361e7
440,8.227021002482957,182.79841661311735,1061.0371718912807,139.78624571736773,472.90476690810755,1600.666936668893,4025.337899624838,513.6406010005425,0.00029914360703742204,0.32348394146999204,3.1784007058286647,0.3274023888295348,651793.5729954704,2.9953006887030825e7
441,8.24492862996334,182.8005375146186,1061.0420438337014,139.78511271785433,472.89875293133434,1601.006319328714,4025.380105795043,513.6501222612206,0.000289730484496431,0.3240178596130366,3.1740907973760955,0.3282387685992083,652002.3658923208,2.9987025077309445e7
442,8.305848273262086,182.80389387377318,1061.0440757263548,139.78650433366914,472.548440170051,1601.3623348186495,4025.2169995228132,513.6405045674563,4.4944438798211195e-5,0.32520602801259213,3.2140316775240763,0.3303282283106131,652210.6858716726,3.0021004720026527e7
443,8.337633284853894,182.80966823195033,1061.049936349615,139.7853886697988,473.7624451192815,1601.7040318496533,4025.2194254062056,513.6853748963291,9.597907643410508e-5,0.32481805955166265,3.1581677610279257,0.3301452074471813,652418.535071009,3.005494594592584e7
444,8.390178649960319,182.81425135958477,1061.054350831361,139.78426441222624,473.75899683626926,1602.0413980967191,4025.3850350850753,513.6791782995149,8.196814582106526e-5,0.3245771366410483,3.0489779817557405,0.32929388305192503,652625.915613354,3.0088848885013755e7
445,8.368326624377403,182.81688079611234,1061.0525544661537,139.78329347031607,473.9833506899896,1602.4146688123205,4025.648681295293,513.6489608775827,0.0001682897407135897,0.3240816088668379,3.1044668987427144,0.33000051070659453,652832.8296074031,3.012271366656502e7
446,8.410490647150368,182.82056936899176,1061.038721475091,139.7843237133349,474.74337539161,1602.769927915197,4025.725669992046,513.638149011929,0.00016001418799760359,0.3250838394966663,3.198876074156999,0.3325996366064599,653039.2791476521,3.015654041912852e7
447,8.438221184247197,182.82575425382836,1061.142022405174,139.78374826276777,474.7944824935767,1603.1354458837175,4025.7233805202645,513.6589388016073,7.531498181378993e-5,0.32430252364338463,3.1872361139708687,0.33015686814686185,653245.2663145236,3.0190329270533e7
448,8.456051861930746,182.82920464608782,1061.1472524529452,139.78454151906328,474.81607503292685,1603.453387121489,4026.102003815428,513.6589504810977,2.073715296546652e-5,0.32414331497902593,3.003997307520706,0.32998173526670566,653450.7931744935,3.0224080347892657e7
449,8.458019756159786,182.83398092398474,1061.1450535911001,139.78634020374764,474.793357997672,1603.7932987285299,4026.58471101127,513.6497700817675,9.850306327052749e-5,0.32445721010323003,3.016869658353869,0.33035705191587655,653655.8617802148,3.0257793777612742e7
450,8.390943552342947,182.837059396862,1061.142882364375,139.78606599028623,474.8699831882152,1604.1296803625833,4026.584100623867,513.6422192889297,0.00039657293905293045,0.32506143990750525,2.944575289057923,0.3308220535517532,653860.4741706412,3.029146968539509e7
451,8.315919591237673,182.83922596665093,1061.1437590595997,139.78773935996026,474.8435081331064,1604.4725479980443,4026.7603261939084,513.6153498732601,0.0004979077446023439,0.32536050846841774,2.9323488387094017,0.3302064896241976,654064.6323711483,3.0325108196243573e7
452,8.315345435081213,182.84225114403677,1061.1136918820744,139.78929067910198,474.56629000215537,1604.8102199871805,4028.7112420538488,513.6154543381379,5.6200292362973414e-5,0.32524289438537,2.8976414650657603,0.3308430274413586,654268.3383936541,3.0358709434469517e7
453,8.30717679602509,182.84618763116515,1061.1119066381514,139.7891960046999,475.73201371627647,1605.1545107183015,4028.5772531603675,513.6046920205753,0.0005460820453890847,0.3260507747654472,2.7107369682332205,0.3318891782764182,654471.5942367378,3.0392273523697067e7
454,8.273062416480514,182.84964696333486,1061.108534184024,139.78909754245674,475.4408156961518,1605.503210893926,4028.5842236382814,513.583289436684,0.0002007495676821236,0.32693155845963984,2.729706866934066,0.3321219497584546,654674.4018857576,3.042580058686849e7
455,8.27284653858942,182.8530199579997,1061.1111195976416,139.78995326660643,477.57858981583314,1605.8495351551417,4028.8844331267605,513.5912791885991,0.0001680921483853126,0.32677904919371253,2.7403077410397145,0.3325557357627779,654876.7633129668,3.0459290746249437e7
456,8.26660757605481,182.8558832875416,1061.0597987034762,139.79007590347396,477.62419760363986,1606.2039649461185,4029.4696108591265,513.6142499413855,4.8960485514726315e-5,0.32643719668963056,2.661676166930988,0.3316860717498051,655078.6804776298,3.0492744123434115e7
457,8.545540739576154,182.86034939073838,1061.061242293726,139.79039866340304,477.73915722642226,1606.5675550861895,4030.351876007967,513.6247644981836,8.751777573934305e-5,0.3258537040244634,2.6538228112952993,0.3302284697362135,655280.1553261341,3.0526160839350484e7
458,8.319291457396048,182.86386636055738,1061.088336939536,139.79107452947585,478.9171438655377,1606.9490437792524,4031.225443065892,513.6309428722077,1.5190396993602917e-5,0.32503763064025404,2.670380675416766,0.32990873037831825,655481.1897921049,3.055954101426532e7
459,8.363018843834539,182.86750168614827,1061.087112586883,139.7905999449753,478.84416628594835,1607.3235817499994,4031.175364453971,513.62089752428,4.428554973401333e-6,0.32524409621587635,2.6726490259435423,0.33139703972532997,655681.7857965151,3.059288476778929e7
460,8.329997681475618,182.87057049057492,1061.1163852963277,139.79263366727147,478.8857278608611,1607.6687874289426,4032.326242157548,513.6346710336228,4.58216214838103e-6,0.3248958741567505,2.5771631329196794,0.33109238469391555,655881.945247796,3.0626192218881916e7
461,8.331075660504325,182.8729021239101,1061.1179670288006,139.79416007366856,478.9226040413057,1607.9806146934393,4032.9057937146586,513.6432103052219,8.870117272863354e-5,0.3253373191915542,2.5179196897151996,0.33253413297653744,656081.670041946,3.0659463485856574e7
462,8.250928989690635,182.87705291065578,1061.1659857967813,139.79514676764907,479.9579583377657,1608.28216214314,4032.9373108960913,513.6286921720521,1.7003802611270658e-5,0.32599350380466524,2.5223798375051842,0.33272219131967257,656280.9620626386,3.0692698686385367e7
463,8.262101946954488,182.8799096564887,1061.1701815638812,139.79462472667745,480.1121775535781,1608.6214756376787,4033.056773709526,513.6338698212612,2.520337909572845e-5,0.3264185430886954,2.57347047921337,0.3340432906904408,656479.8231813287,3.072589793750398e7
464,8.208764482520166,182.88567475126246,1061.1710522209628,139.792426220118,481.67457189658927,1608.9599017905205,4032.932513367612,513.6562223731686,2.240714076151562e-5,0.326415963630075,2.637820547049273,0.33623893475999017,656678.2552573583,3.0759061355616502e7
465,8.324764731478751,182.8876825927008,1061.1641999776298,139.79257569174186,481.69791236438954,1609.2900585473421,4032.9704204869295,513.6391111070109,7.018259219648826e-5,0.3259559335866441,2.676658735092417,0.3350745718573718,656876.2601380607,3.079218905650019e7
466,8.403852912483217,182.889682226522,1061.1386540674516,139.79268011097787,481.83214609500527,1609.6147483039063,4032.9868885374617,513.6545737463226,2.158140949859444e-5,0.3265315734034858,2.618411270822037,0.3345840834028155,657073.8396588637,3.0825281155310154e7
467,8.398703104640845,182.8926866603374,1061.0840567468324,139.7921688927107,482.03473296655756,1609.979847491345,4032.9961688781614,513.6827031237757,0.0006544598454070183,0.3279066608403973,2.598715212239881,0.3368713185968768,657270.9956433919,3.085833776658407e7
468,8.36436082093553,182.89495972266914,1061.0889183852885,139.79168508507175,482.3185086289392,1610.3380651016523,4032.9722575703518,513.7150568598063,0.0004439850868607209,0.3268747767486733,2.5870527027348658,0.3355916796742019,657467.729903567,3.0891359004246775e7
469,8.24886509458014,182.89791203451642,1061.1108979001333,139.7923433664824,482.48991722619945,1610.6530371373908,4032.9467640232,513.7075056848043,4.390100627915672e-6,0.3275378554281122,2.6153412209657745,0.3351347529596554,657664.0442397085,3.0924344981614847e7
470,8.394803772951036,182.8988554660415,1061.094263825631,139.79176325988507,482.06237698582447,1610.9703895903058,4032.7709170646162,513.7112026218365,9.869372547655075e-5,0.32806117000135265,2.6326706557051125,0.33571642981878896,657859.9404406322,3.0957295811401177e7
471,8.435562261475297,182.89993154015588,1061.0702903579556,139.7912344511248,482.3814464310397,1611.3162445141857,4033.021943420309,513.715500793565,0.0001337116066792987,0.3286934163313786,2.5529628391636834,0.3353026014427287,658055.4202837482,3.0990211605719414e7
472,8.46103712111369,182.90392198314208,1061.1469940612192,139.79107606068013,482.38714830830475,1611.6726297479458,4033.092173006711,513.6984551891139,0.00018434182095461438,0.32909713201954544,2.5834535912254637,0.3356797482916049,658250.4855351571,3.1023092476088446e7
473,8.502840501168464,182.90837888100182,1061.1234979931555,139.79021127856498,482.5102580272665,1611.9772365388887,4033.454061327035,513.6538211637973,0.0001382410102905851,0.3295857113715014,2.5521795769759024,0.33516738847267274,658445.1379497467,3.1055938533436805e7
474,8.496209214195915,182.91232912334993,1061.108552283645,139.79022256877943,482.48672404727836,1612.3285252115625,4033.5046041106443,513.6848185268829,0.00010877675640585949,0.3301649939628873,2.4982235909718042,0.3362821235743008,658639.3792712857,3.1088749888107017e7
475,8.364130240373697,182.91515246194894,1061.1193231776024,139.7888119818198,482.37715971950246,1612.632523574829,4035.282411271941,513.6951382418762,5.3776851075326704e-5,0.3306843442814177,2.509619216122246,0.3375798332917592,658833.2112325182,3.112152664985996e7
476,8.431969833681762,182.92053234310583,1061.0982635200248,139.7896442075208,484.1636943697077,1612.9886561901826,4035.134517893224,513.728533051987,9.213753935455316e-5,0.3306343358876023,2.511443156734231,0.337289711232931,659026.6355552558,3.1154268927879095e7
477,8.45855802883159,182.92362179960514,1061.097470753538,139.78869769884662,484.50757619462405,1613.3137887636046,4036.0124641735233,513.7900661203481,4.084786951352726e-6,0.33083075237406045,2.500675575163825,0.3365067371568775,659219.6539504702,3.118697683077477e7
478,8.421759700552059,182.92728057702843,1061.1489720194795,139.78973023523062,484.39709744913273,1613.6521391515842,4036.1908029587844,513.7707676519454,2.2736921664545662e-5,0.33023330665494144,2.5114706700800298,0.3362598144583525,659412.268118383,3.1219650466588374e7
479,8.438848771519247,182.9332600781823,1061.1573201675506,139.79272522792274,489.7457687862144,1613.958256689634,4035.8443258778193,513.7526732040735,0.00013562212484430347,0.32978062429595784,2.488293787135092,0.33596337043438285,659604.4797485564,3.125228994279653e7
480,8.431613386819151,182.93909425160896,1061.1510101202198,139.7932233302873,491.43859174837655,1614.3075440462678,4039.7476220514463,513.7532012149474,0.00010380992057434923,0.330111179401624,2.4837834495502307,0.336814792068569,659796.290519982,3.12848953663152e7
481,8.367022728350264,182.94270625836342,1061.2674570545314,139.79629146709226,491.481090745356,1614.7052157499322,4039.7944969656137,513.7472403295023,8.519776639559495e-5,0.3315062851570746,2.629466290277378,0.339356315472635,659987.7021011681,3.1317466843503796e7
482,8.396277922527304,182.9451882070386,1061.2706965973955,139.79678642815827,494.6631759338389,1615.0444818007697,4039.7966361039507,513.7762356153135,6.499338792309572e-5,0.33177473193415813,2.6305105017665937,0.33958441671762407,660178.7161502277,3.1350004480169203e7
483,8.229498275286574,182.94453432578996,1061.2730220274825,139.79630928215607,495.91671912222466,1615.3804596539217,4039.8122731445474,513.7939285180057,1.988917369999399e-5,0.3308480347899381,2.6011858281936497,0.3390983183119611,660369.334314964,3.1382508381569795e7
484,8.229296044342107,182.94888812464893,1061.275585987668,139.7928183034135,496.0678536190792,1615.7010680627286,4041.574420067982,513.8212102767876,3.0974388778304274e-6,0.330815612811724,2.7041173449857183,0.3416714001333547,660559.5582329564,3.1414978652419418e7
485,8.20104196414718,182.95260362090352,1061.30281862896,139.7929776935659,495.9957949995697,1616.0360600690296,4041.7217029453045,513.825260016272,9.222471248904185e-6,0.3318291016028735,2.6290139715858345,0.3421698178168963,660749.3895316438,3.1447415396891315e7
486,8.082754364479968,182.95792950792867,1061.295126803311,139.7939366292471,496.5220137234517,1616.4007678832763,4042.174269019118,513.8237935189126,8.683433054557099e-5,0.33271296203892775,2.667401998579976,0.34312568831581436,660938.8298284094,3.1479818718622036e7
487,8.080737555345536,182.9625915057605,1061.29547143734,139.79306466971988,497.27869430729106,1616.7385984426132,4043.779461577737,513.7915817238963,0.00014892780046693588,0.33359154209835157,2.7107525589971146,0.34435167678300976,661127.8807306625,3.1512188720715288e7
488,8.18545120888325,182.96404149389883,1061.299130276971,139.79260454579122,497.43407012479156,1617.0837499191307,4044.8004117462488,513.8069315818965,1.2097244507458527e-5,0.33413202721114404,2.7557122564986685,0.3470904743939185,661316.543835921,3.154452550574577e7
489,8.182224885196945,182.965906122538,1061.2841769471886,139.79170587812658,497.25075655075943,1617.391905856483,4044.8675873516136,513.7864972033675,0.00012059654324048097,0.3326497030859077,2.7481391992419617,0.34519952578746754,661504.8207318913,3.1576829175762955e7
490,8.188369964726178,182.96785768707701,1061.275753085357,139.79216883107912,497.5687103185306,1617.7151649851498,4045.820536538408,513.7966429876799,0.00012439695717603172,0.33224467802695445,2.7443026370941084,0.3430486794162522,661692.71299655,3.1609099832294874e7
491,8.16338227338639,182.96897190113222,1061.252711830568,139.79243264396308,497.4777607121894,1618.0517495547476,4046.0931581396617,513.7702063743981,0.00036031237334555044,0.33236990726065896,2.691205434131632,0.34444886263101054,661880.2221982221,3.1641337576351814e7
492,8.239132944973903,182.97305212873064,1061.2510808066977,139.79188482679774,497.71594432380533,1618.3337007773694,4045.8401918860977,513.7668778398308,1.2068697515132953e-5,0.331480392991906,2.5938349405855092,0.3443706813248442,662067.3498956598,3.1673542508430008e7
493,8.272365271088347,182.976767329876,1061.2490842379293,139.7927450363851,497.65637309408777,1618.6763547832477,4046.7681554040655,513.787623207495,0.00011008113244770357,0.32991203880902115,2.603237232756726,0.34504756814665416,662254.0976381206,3.17057147285153e7
494,8.240508559983653,182.97848269600277,1061.2455842258587,139.79250566290253,497.8844899374927,1618.9754725247708,4047.0431242069876,513.7893362837412,0.00019240913155726957,0.32931303814897567,2.6169253515574837,0.3461198511705687,662440.4669654439,3.1737854336086765e7
495,8.236834144433828,182.98021267224513,1061.2642433636656,139.79239211324,497.755041782137,1619.3034880762502,4047.835602190765,513.8050058069723,0.00016268123215468222,0.3292605076689627,2.6354556961143203,0.34593485643569516,662626.4594081271,3.1769961430120286e7
496,8.261663795061452,182.98411531448926,1061.2506898883119,139.79299388961024,497.6702443225225,1619.6492616327246,4047.8174470946,513.792517474655,0.00017035517458907634,0.3303953772476776,2.6790293141130803,0.34699138382263844,662812.0764874016,3.180203610909213e7
497,8.268121918064537,182.98874341784827,1061.2506998170793,139.79358751633808,498.59174560431364,1620.0205088781672,4048.5686025351724,513.8433737070158,0.00021653363836549033,0.33095855370693067,2.6405149703047073,0.348890485472974,662997.3197153066,3.183407847098247e7
498,8.131404474961812,182.99234084449762,1061.2352156120467,139.79232600700618,498.41249195549153,1620.3635295500078,4048.2380921535364,513.8471891099579,0.00012039995596069275,0.33091375356452124,2.6492010553562295,0.34769046364125966,663182.1905947638,3.186608861327883e7
499,8.132671147769088,182.99550215429858,1061.2317312269809,139.79186864471308,498.45980669062527,1620.6811795797598,4047.709851996857,513.8605608597111,0.0002723217656921406,0.33105612144409297,2.607938357848809,0.34730114722006966,663366.6906196503,3.1898066632979624e7
500,8.09335852948567,182.99824072984165,1061.231075475766,139.79248318933858,498.1583855517048,1621.0328231079425,4047.866618189597,513.8712013336118,0.00026712876388046425,0.3319345235448309,2.6191858230176877,0.3479658605014332,663550.8212748704,3.1930012626597527e7
501,8.148850984927492,183.00203207389322,1061.21702066939,139.79156366931966,498.4163720859671,1621.3425429734755,4048.011842473593,513.8716636754253,0.0002931580080485219,0.3324605397820911,2.6150825473315535,0.34924579339682965,663734.5840364286,3.196192669016289e7
502,8.133312656091732,183.00580015175086,1061.2264213925441,139.7897815865391,498.62097935960395,1621.6824989577067,4047.765016769004,513.8627020070644,6.723100142380645e-5,0.3327668282424484,2.606751827429946,0.3501538657836996,663917.9803714993,3.199380891922711e7
503,8.085667956348686,183.00931498111086,1061.2337406037586,139.78900389373493,498.83392880652946,1622.0177512090097,4047.9087887877918,513.8706377980927,0.00022781063938737134,0.33231214185354535,2.596852222740779,0.35058469301905065,664101.011738498,3.202565940886597e7
504,8.087933476525961,183.01226490265117,1061.1959270161485,139.78718826567894,498.8413618444787,1622.3382386421783,4047.901063108006,513.8886190390086,1.717296629522025e-5,0.3317474937898149,2.5860374488013917,0.34884247009907243,664283.6795871501,3.2057478253682945e7
505,8.158244912575356,183.02008080437463,1061.2603139406433,139.78917385664576,499.0538899380416,1622.6598252812234,4048.6891640917943,513.9031941398548,8.59408828546293e-6,0.3329506777787278,2.516103601792736,0.34811944945380596,664465.9853585607,3.2089265547812466e7
506,8.145325522103121,183.02333069491993,1061.2764294700862,139.78744226527567,499.4074014235888,1622.969398336103,4048.5787478819325,513.9122572995884,0.0003061612902115485,0.3328382589127793,2.5965601163118777,0.3485050081413774,664647.9304852819,3.21210213849232e7
507,8.100799081150171,183.02689883206637,1061.2787886046892,139.78778843694175,499.75248029946664,1623.2890041556607,4048.5191195389616,513.9358807648354,0.00024311939853305375,0.3326958164903414,2.451306379448397,0.34695000209029153,664829.5163913812,3.2152745858221233e7
508,8.098988636394495,183.03260565490476,1061.2668153329525,139.7879629134321,499.99800513174756,1623.5786984173537,4048.9218607556086,513.9217831043351,6.879490211986194e-5,0.33320336841968573,2.4428328419675154,0.34608142003381825,665010.7444925075,3.21844390604533e7
509,8.151739655544986,183.03711879868726,1061.202566446341,139.78761550763366,499.8879728630798,1623.8981371074976,4048.941779335236,513.9317765852504,0.0002336021628366325,0.3331931024102917,2.4477690262543206,0.3459603343104334,665191.6161959583,3.2216101083909918e7
510,8.163887202780757,183.0394667587918,1061.23513211911,139.78803165343646,500.872443900984,1624.212806850702,4049.033513500225,513.9348543011394,0.000465748192425508,0.3336676652614498,2.4750058551095435,0.34770193882855704,665372.1329007443,3.224773202042852e7
511,8.181801362117653,183.04359008732135,1061.2245868562368,139.78860798660025,501.5429268543033,1624.5530557545649,4049.013416371732,513.9363956174778,0.0002559559441692727,0.33354614000181615,2.4815931970735505,0.34759573631894336,665552.295997655,3.22793319613966e7
512,8.173427494508644,183.04825481704,1061.292618253152,139.7884745603383,501.4919790443955,1624.875045621809,4049.6787734976297,513.9475292978772,0.00011559823661855262,0.33457854245007734,2.5402594875565683,0.34790358877514393,665732.1068693228,3.2310900997754764e7
513,8.289076834029402,183.0495531656962,1061.295967335891,139.7899671017916,501.57984567276645,1625.2023973652897,4049.994338264426,513.9514063227249,0.0001696585041486287,0.334773604998344,2.519109547980918,0.3486909477560976,665911.5668902864,3.2342439219999768e7
514,8.195462081163896,183.05239203272035,1061.2957860851093,139.79225670733734,502.47014445253336,1625.5541614754802,4050.0916490450745,513.962131862848,0.00024116770521231956,0.33467560750183534,2.5130134820227,0.3480513758231247,666090.6774270543,3.237394671818758e7
515,8.269459435973658,183.05561374196168,1061.298691859,139.79292328611,502.57520105975004,1625.8877680556764,4050.642356659509,513.9875100559585,5.620054542987418e-5,0.3350980557348767,2.517625895120318,0.3479071995950223,666269.4398381668,3.2405423581936367e7
516,8.270483278345921,183.05874657835733,1061.2457337055234,139.7935699843919,503.3937194034036,1626.1796213386613,4050.932352878828,513.9856262091112,5.523661411643843e-5,0.335798116650489,2.531969039479293,0.34837927652082856,666447.8554742583,3.2436869900429465e7
517,8.162746002107099,183.06170785483764,1061.2010951393208,139.79272783105512,503.54140617781275,1626.5186055582494,4050.8136917887305,514.0223303390245,0.00015171801476299152,0.33445177915246405,2.4478566940979363,0.34582772715467497,666625.9256781181,3.2468285762418326e7
518,8.066258997848308,183.06490826605886,1061.2379435471687,139.7928174131071,503.87947295127657,1626.808488808598,4051.0737544707235,514.0182852952587,6.765460528868061e-5,0.33460776136479425,2.408424119597953,0.34487479650016856,666803.6517847513,3.2499671256225437e7
519,7.976677503445444,183.06765742163867,1061.213211581035,139.79223299773074,504.7609227382231,1627.1026262882801,4051.3212964708823,514.0072899711871,5.3698946203439846e-5,0.334069703714742,2.357571781336162,0.34526869770205043,666981.0351214387,3.2531026469747234e7
520,8.078901318337216,183.07056483726313,1061.0402829271898,139.79083465456037,504.644426355374,1627.4143079205191,4051.4377536418783,514.0170872376387,3.845473514729747e-5,0.3349056479051329,2.3788954298629506,0.3452339200400895,667158.0770077961,3.2562351490456957e7
521,8.131389943765498,183.07414440580936,1061.0184048633062,139.79240447616678,504.62216457636066,1627.7341026596314,4051.4824422395395,514.0317630577326,6.080596011770467e-5,0.33559375055603113,2.3675788713463817,0.3456346855069524,667334.7787558341,3.2593646405407507e7
522,8.122343921227696,183.07683436770145,1060.986794670408,139.79304884850583,504.73889802375055,1628.0617158236716,4051.9443984570125,514.0271188064141,6.404794038417094e-5,0.3351425715917856,2.340198709173478,0.34577878268674006,667511.1416700151,3.2624911301234268e7
523,8.275916798406342,183.07767356412674,1061.0743931113993,139.79314332082623,504.56581473247724,1628.3304780628125,4052.3469746801957,514.0438266918619,3.3676140731131454e-5,0.33598294802614825,2.3368909233637964,0.3458852675239256,667687.1670473118,3.265614626415788e7
524,8.296997623728146,183.07954804090633,1061.098726709143,139.79303084901713,504.69506704316206,1628.6502898934625,4053.659085300597,514.0527874982931,0.00015449479121798504,0.33591242619808337,2.3764204131200017,0.3449918439910078,667862.8561772647,3.268735137998706e7
525,8.276124558488448,183.0848132014489,1061.095179736804,139.7924807268719,506.00250912948206,1628.9657611290727,4054.314073014166,514.0654852730148,0.00011661350924896396,0.33647893756168157,2.386922149447855,0.3439345225992911,668038.2103420385,3.2718526734121315e7
526,8.245101698155565,183.0864508514467,1061.0750896102531,139.79004956424527,505.9968939996982,1629.2715450853332,4055.1606243016504,514.0814330968739,0.0008809456745666466,0.3352002266666713,2.3958800925295805,0.34155355226696155,668213.230816478,3.2749672411553685e7
527,8.307503972996471,183.08899318476927,1061.0775912831014,139.79056722310713,505.9475930226392,1629.5887573072807,4055.2769725221706,514.0643996089437,0.0002508852073788148,0.3339865262187492,2.3640229044553394,0.3400774706791166,668387.918868164,3.2780788496873442e7
528,8.305425593457414,183.09090851842922,1061.0875434137815,139.79151320714035,505.8879013120217,1629.9009182451991,4055.8697755795565,514.1080555976707,0.000131568743427124,0.33443350164175945,2.3599374978028322,0.3406876296596099,668562.275757468,3.281187507426876e7
529,8.296065540105474,183.09307550916256,1061.1379467433158,139.7935478490228,506.32440308584006,1630.1908152307071,4055.8498468945745,514.1123386725372,0.0003187466957115248,0.3343752501468857,2.3527121448382786,0.3408746413853058,668736.3027376074,3.284293222752939e7
530,8.298978081999905,183.0950494137855,1061.1859583114863,139.792960433769,506.30146014178797,1630.5054837950008,4055.7872469255108,514.089050225006,8.87220340928252e-6,0.3340394167306183,2.2758071987063317,0.3398473120253979,668910.0010546994,3.2873960040049296e7
531,8.31544197524397,183.09818979992104,1061.214585214004,139.79365491376296,509.49926288845893,1630.7999196276555,4058.0208914819987,514.1184191053203,7.900241723746149e-5,0.33471809914307465,2.2834628752408435,0.3413322348633673,669083.3719478138,3.2904958594829254e7
532,8.316949707939955,183.09951489321142,1061.2098472381915,139.7927961419154,509.4280217298877,1631.0876858100835,4058.0601831178424,514.1459974404943,0.00016053263374260496,0.3347160881842453,2.283796202939243,0.34112437766701825,669256.416649027,3.2935927974479433e7
533,8.334368302191422,183.10344496284102,1061.2192518774325,139.79367719650233,509.6695490881447,1631.4017445268248,4058.516541143806,514.176145229463,2.420157875349105e-5,0.33517358823155396,2.3259399273799204,0.34126832728188417,669429.136383474,3.2966868261221997e7
534,8.334266683465785,183.1091664507382,1061.2367691177749,139.79310109464447,511.2674376850001,1631.6695568961343,4058.133045448258,514.1965131428174,0.00020976884974288623,0.3348361761065947,2.2999799093345814,0.3418906752301373,669601.5323694006,3.2997779536893625e7
535,8.318006993107133,183.11110526514716,1061.3065789694035,139.79341393437642,510.8931327842836,1631.9779914047413,4058.402466769118,514.1748851052072,0.0003618845364030676,0.3344522289463451,2.4290868181898304,0.3420263681722673,669773.6058182146,3.302866188294804e7
536,8.239610905809684,183.11521106606074,1061.2886667388077,139.79184500530667,511.2953856043134,1632.2720072125367,4058.584208458428,514.1761180969129,0.0003774717449118725,0.334843011963924,2.4004926102259674,0.3427785501778071,669945.3579345378,3.305951538045853e7
537,8.194933812657155,183.11940392106536,1061.263515144534,139.79066180638318,510.87738979834,1632.5731031618993,4058.5819864470627,514.1841845675935,7.155252347956775e-5,0.3342801780045309,2.3991913301630916,0.341392529848957,670116.7899162554,3.309034011012041e7
538,8.175263231859674,183.12083059205304,1061.2136537559559,139.79157198618125,510.85893122640795,1632.88957800681,4058.4653147227646,514.2114656997145,0.00014111075728351352,0.3342882945468089,2.4246711898624653,0.34144689615537743,670287.902954567,3.3121136152253486e7
539,8.18051262116262,183.12361713052746,1061.202411823002,139.7903348479665,511.06206551006534,1633.2256729643734,4059.4824012446493,514.2188726981317,0.00011083518319310315,0.33593434102993075,2.3948199832835257,0.34231521841458673,670458.698234036,3.315190358680452e7
540,8.21352309181259,183.1264384632529,1060.9863433856485,139.78869988221743,510.8491165002181,1633.5069276782133,4059.5533207708595,514.2348183575208,1.5072117435011023e-5,0.3369504498398446,2.3264432031630804,0.34354750834319037,670629.1769326387,3.3182642493349615e7
541,8.206803515779598,183.1284085753104,1060.9499585813116,139.7885252602821,511.2411693829561,1633.8518637860695,4059.9383846365163,514.240385650058,8.883018227834327e-5,0.3371847710095411,2.327491392591071,0.34418178001157146,670799.3402218131,3.3213352951096658e7
542,8.221695657071507,183.13169438808782,1060.8552648751856,139.79010670804735,511.33296735601476,1634.139987660424,4059.966483183683,514.237059766376,6.40348843035099e-5,0.3365971963651994,2.2557399086505825,0.34377646779377513,670969.1892665075,3.324403503888766e7
543,8.279006442761613,183.13692460971043,1060.808923445287,139.7898128299877,511.56077240256855,1634.4412567586808,4059.9646304408493,514.2312171750849,3.802631988492067e-5,0.3360581753054857,2.230690900873469,0.34382774336355204,671138.7252252278,3.3274688835201144e7
544,8.258064075280856,183.13976920103732,1060.7631079678822,139.7917623032861,511.5364617802183,1634.756819149484,4059.619012963588,514.2279686865018,5.063276773853431e-5,0.3360470950452183,2.1718646241256465,0.3442265741293718,671307.9492500852,3.3305314418154486e7
545,8.148164867746232,183.1430534183468,1060.8776671022908,139.79177957937878,511.44338369866574,1635.0671933525332,4059.668134758699,514.2116935035979,5.1572250981735124e-5,0.33679708286238197,2.192726708525356,0.3461912648730006,671476.8624868431,3.333591186550622e7
546,8.198407146903264,183.1453384901255,1060.8664205609307,139.79196281813554,511.6109309364181,1635.3759419912908,4059.769742878702,514.2091874162803,0.0001391563098422921,0.33587050271481345,2.2121904638693195,0.34537002220859764,671645.4660749644,3.3366481254658364e7
547,8.258673565381173,183.14803847772765,1061.1790998273711,139.7922236744989,511.5430434054287,1635.666618736649,4060.0652147373476,514.2071787084502,0.0003485236750293552,0.3354261323932278,2.2388227273843313,0.34559370291005825,671813.7611476558,3.3397022662658677e7
548,8.194916905419632,183.15159510772037,1061.294970425602,139.79400341352257,511.49632397981435,1635.9628290027638,4060.207824476073,514.2080017426201,0.0006208418009805428,0.3357157142792295,2.2391742268376333,0.34640803461123437,671981.7488319157,3.3427536166202955e7
549,8.218301691260137,183.15432099330528,1061.3298921778069,139.79466472920484,511.3942855035072,1636.2810128805475,4060.466443265722,514.1851501603189,0.000265704381206433,0.33555457509838427,2.2194750158359966,0.3461360776818203,672149.4302485776,3.3458021841637257e7
550,8.22184907201563,183.15708648732615,1061.323129384256,139.79403097937868,511.5805253080889,1636.6066789839472,4060.3751822446193,514.2224238077191,0.00020172024750308992,0.3355689154906407,2.1949358931013876,0.3451332915066037,672316.8065123564,3.3488479764960147e7
551,8.249976856089347,183.1617558210795,1061.3227084407058,139.79230605433872,511.6339103135797,1636.8738726015326,4061.0506686986346,514.2313301869065,0.00047721443235104744,0.33653007184925465,2.178185089497788,0.34569735765785636,672483.878731892,3.3518910011824887e7
552,8.390479149664827,183.16572346782914,1061.253657479549,139.79404801077797,511.60496084995515,1637.1840620481864,4061.0357898642437,514.2426098658027,0.000363505221628202,0.33538767687125964,2.184154627263297,0.3460735631979044,672650.6480097934,3.354931265754164e7
553,8.2692554958237,183.165898832508,1061.259423664976,139.79452176742123,511.78495240227215,1637.4770970901777,4061.287191714074,514.2627664359353,0.0001406089890565454,0.33614618933608087,2.1649717731822307,0.3458213285935517,672817.1154426831,3.3579687777079664e7
554,8.281329525965987,183.1689173022625,1061.2531537521213,139.79317535179175,511.8775608051814,1637.7618629638564,4061.347753180129,514.2717158173573,2.33472263744261e-6,0.3366361413613877,2.1372469866473125,0.34686542695133027,672983.2821212395,3.361003544506942e7
555,8.28471608893858,183.1739781851973,1061.2089919773782,139.79264420920592,512.1044198216314,1638.062226141327,4061.975533053689,514.2815607156914,-7.248621614053263e-8,0.33668647990250145,2.1657773411233734,0.3458751998007729,673149.1491302398,3.364035573580476e7
556,8.296569061228581,183.17626328312204,1061.24387417138,139.7927716555879,512.1069443631661,1638.3656486671648,4063.2825523923316,514.3039695000635,2.976031083790076e-5,0.3376226409493118,2.1952352596788955,0.3470319709405363,673314.7175486037,3.367064872324502e7
557,8.252788330262604,183.17916068669456,1061.2335809505416,139.79177117611883,513.2181475504733,1638.6382920476121,4063.2803320185135,514.290645704216,0.0001310618625893767,0.33707010691075245,2.1654728904807143,0.3451767673485419,673479.9884494337,3.370091448101714e7
558,8.488761699984934,183.1830733421338,1061.2970375979444,139.78991272055126,516.171420059022,1638.9368682610552,4063.409230437193,514.2955350980969,0.00020925365743096336,0.3365074104020372,2.212581142567501,0.34301031967330603,673644.9629000582,3.373115308241774e7
559,8.452690455154595,183.18851875639825,1061.318240322046,139.7904803843152,516.1654162777951,1639.24141907291,4063.456626536292,514.3134735279552,8.369259489882097e-7,0.3360463422307218,2.2790394240319074,0.34344798088520573,673809.6419620725,3.3761364600415215e7
560,8.472097738634261,183.19226879175508,1061.2970214296352,139.79086004518362,516.1505856428414,1639.5247311983985,4063.474112106069,514.3182413184916,3.2182326378915604e-5,0.3366851116715822,2.3496544171734968,0.3432656303845952,673974.0266913794,3.379154910765173e7
561,8.480509122108913,183.1951022883025,1061.3069702114726,139.78983809376913,516.4088123360987,1639.8180695017322,4063.2690229534064,514.3074066962798,3.0139450359456532e-5,0.3362635933370167,2.3905859179152458,0.3436214499183317,674138.1181382303,3.382170667644535e7
562,8.471537821571474,183.19969097873917,1061.3057747982689,139.7877420231155,516.7587628305049,1640.1123897410355,4063.242506237788,514.2876751381078,0.0001302242935139475,0.3365953972850068,2.4134224899033256,0.3444723949779178,674301.9173472652,3.385183737879197e7
563,8.45666446058732,183.2024267469476,1061.3092847870043,139.78716808215827,518.2003567339018,1640.4108877059887,4063.2466584660147,514.2945767210595,0.00011038973360655291,0.33700672956870886,2.4652363388728986,0.3451769666762311,674465.4253575527,3.388194128636739e7
564,8.500233069499075,183.20528927651335,1061.2822450317822,139.786302091081,518.5499703134259,1640.7000905194975,4063.180612931484,514.3206916339736,2.5793206759772147e-5,0.3367110233142657,2.4273611284717163,0.3448536780918493,674628.6432026296,3.3912018470529236e7
565,8.515007411646991,183.20881516185062,1061.2737536392983,139.78886336458035,519.5331937072476,1641.0164237800448,4063.4633106768692,514.3302590222443,3.2254303278023144e-5,0.3377472505322863,2.411399282795287,0.34548701844759444,674791.5719105401,3.3942069002319016e7
566,8.484409433350436,183.2117815740224,1061.3291579482488,139.7898280059617,519.5950940259524,1641.3237837524714,4063.3522123758603,514.2921427480779,0.00012117222047436371,0.3364268223345502,2.4232779329901177,0.34433145686617217,674954.2125038741,3.397209295246401e7
567,8.515745884342834,183.21650626495483,1061.3436256903506,139.7892490745968,520.0342295490789,1641.6132345479539,4064.528574728744,514.3229037747903,3.3122462355095195e-5,0.33717651099243084,2.404058425917981,0.34414521349201105,675116.5659998067,3.400209039137924e7
568,8.498315180576299,183.21755883589194,1061.326061973205,139.79253909012186,520.3872485859729,1641.8914468534545,4064.7316542715357,514.3305382193225,2.2967287236497214e-5,0.33711884591230723,2.4031049298282596,0.34450011031566896,675278.633410136,3.403206138916938e7
569,8.517637897218265,183.21942897574007,1061.3834577174744,139.79379679414876,520.6714343175715,1642.202912388809,4064.5684592182106,514.3154370652444,0.000186939533534769,0.3376742953959851,2.4136337178950384,0.3450447698725592,675440.41574132,3.4062006015630715e7
570,8.519740843773832,183.22409181337798,1061.345847237827,139.79462585943273,521.88004423687,1642.5029700300474,4064.4367662479094,514.3281585358429,3.5944926594311255e-5,0.3378929105321161,2.3854312562001496,0.3443657307564562,675601.9139945157,3.4091924340252966e7
571,8.54257933544244,183.2263740190594,1061.3539680568842,139.79490407181123,521.866855875829,1642.7668991848464,4064.560177246624,514.3650907652338,3.435932768525163e-5,0.3390378194267514,2.293221500429297,0.34534262077779676,675763.129165615,3.412181643222122e7
572,8.523307235395066,183.22917141953297,1061.3489879551191,139.7950857671477,522.0263455635762,1643.0918631242766,4066.811224962198,514.3554665748406,0.00037946368632901795,0.3392610796237246,2.320498715783799,0.3453874322820019,675924.0622452821,3.415168236041778e7
573,8.518976673601514,183.2311686241666,1061.3149208887753,139.7951303503368,521.9388057780882,1643.3861778804592,4067.7035671730955,514.3455242383551,0.001164911667274282,0.33875480220205806,2.2199049252593,0.3454646466165564,676084.7142189903,3.4181522193424046e7
574,8.49086874160713,183.23327317842262,1061.3047534093585,139.79385632503912,521.9328576022538,1643.6769233700484,4067.732232359501,514.3582068738741,0.0009570127959932506,0.3382868987873723,2.233907533790557,0.3446337490317316,676245.0860670573,3.421133599952228e7
575,8.487826933883014,183.2366825434242,1061.337016748399,139.79345936408527,521.931345288101,1643.9858525908596,4067.6799904724035,514.3394939552032,0.0008747767168415521,0.33816763384324017,2.1914753093147397,0.3455689252753528,676405.1787646819,3.424112384669754e7
576,8.487654688331702,183.23939155050942,1061.351642722434,139.79365406424276,521.7236365240528,1644.2759049267418,4068.0383217559092,514.3387676196829,0.0008594537613362263,0.33774660799996414,2.129393203631082,0.34500192092251,676564.9932819795,3.4270885802639365e7
577,8.513771005067326,183.24273769284082,1061.3041217514105,139.79460236413112,521.7715175127785,1644.5877269059943,4068.637823905913,514.3337491884226,0.0007735177009067229,0.3372057751314115,2.1778046033279566,0.3451839216950425,676724.5305840168,3.430062193474366e7
578,8.48974750762801,183.24382094246994,1061.310571410501,139.79602561434854,522.0219109463969,1644.8831665117475,4069.206259005331,514.3604684868978,0.0007151041731958685,0.33641792217992916,2.1623000828915906,0.3441322322819177,676883.7916308475,3.4330332310114436e7
579,8.455404284574286,183.24571836958881,1061.2774700231964,139.7986439859431,521.8637991282067,1645.1654640632332,4069.1241952352484,514.3412493251777,0.0015865406360262568,0.3360814783142806,2.1878903046571736,0.34542801415900587,677042.7773775465,3.436001699556559e7
580,8.500155692859437,183.2484398602981,1061.2534240016028,139.79741948500487,522.6834370241602,1645.451734458984,4069.0046809921155,514.3208796537082,0.0007031943971469445,0.33583738011684355,2.1447574628274424,0.3450754410311375,677201.4887742442,3.438967605762267e7
581,8.493331710873122,183.25049674417164,1061.2343844050156,139.79813014502597,522.6319384649662,1645.7368917623003,4068.8834738390483,514.304350755241,0.0006115036434266585,0.3350184572460968,2.159176398369482,0.3436520717647934,677359.9267661612,3.441930956252457e7
582,8.514042826682669,183.25378616932844,1061.2377879892038,139.79908737912817,524.7063006496927,1646.037723287504,4069.6017164430223,514.2725031637267,0.0007021297661253811,0.33592083836547093,2.175099242329452,0.34209550951200707,677518.0922936413,3.44489175762253e7
583,8.329316587261587,183.25446067156753,1061.2337403840625,139.7990722322162,524.2162053023071,1646.3450185431989,4068.914676513199,514.2529622494802,0.0008215690177166834,0.3356973812435172,2.173265430859658,0.34188856048462657,677675.9862921853,3.44785001643957e7
584,8.32291630895736,183.25821794338063,1061.2555085196427,139.79757690964112,524.5608243026791,1646.614433172746,4069.5176595442035,514.2766734951059,0.0004440690147475834,0.33500542729136396,2.194357761436777,0.3407617743669341,677833.6096924844,3.450805739242508e7
585,8.33394755031452,183.26030412994038,1061.2307655372556,139.79867108845227,524.9312113295521,1646.8852730161416,4070.1478888929314,514.2868053712996,0.0005209134676533722,0.33522266234067466,2.243759462442597,0.3408322961785374,677990.9634204529,3.4537589325422995e7
586,8.376579655333728,183.2610688041155,1061.3543806696553,139.80019746092952,524.9225661031167,1647.1845350944714,4070.125300187656,514.2702979522356,0.0004024025927265029,0.33575211796851734,2.2359688724303624,0.34054870756136063,678148.0483972607,3.4567096028220855e7
587,8.400961529557776,183.26356752558954,1061.3961535521094,139.79788841377083,525.2056259252877,1647.4662737265003,4070.035917848997,514.2868460781004,9.701341053869328e-5,0.33569057581377065,2.3873146290989666,0.34043282294248156,678304.8655393661,3.459657756537359e7
588,8.38001560864268,183.2671748902373,1061.4230995471662,139.79746834300687,525.2162405198699,1647.7264232445002,4069.5374458776005,514.2738774046741,6.544866920421555e-5,0.33581518379185815,2.399943238150854,0.3408738728109163,678461.4157585475,3.462603400116133e7
589,8.390918192632114,183.26918387019342,1061.4170848787176,139.79899004785042,525.6278919516078,1647.9956332150873,4069.5038725997274,514.2755291629201,3.806858745747377e-5,0.336910857511315,2.3964948091027054,0.341366219754754,678617.6999619352,3.4655465399591014e7
590,8.250907460334645,183.27253366263844,1061.3902527956052,139.79746012868205,525.57214084478,1648.3277795855834,4069.2272562493254,514.25295040343,4.3566214230850164e-5,0.3367249594719951,2.4513094846177523,0.3419966241559538,678773.719052043,3.468487182439801e7
591,8.225442618063255,183.27487368765762,1061.3964946220203,139.79811298788806,526.5949513780026,1648.627985649741,4069.257015610016,514.2575672379016,0.00025774229277431004,0.3372337862070936,2.306807621184646,0.34239437775746917,678929.4739268001,3.471425333904777e7
592,8.154927334056765,183.27624879139393,1061.4197962940302,139.79840433441123,526.9243700038234,1648.9357937286454,4069.7776601009245,514.2515218499207,0.0004970227021772189,0.3374113356971004,2.299537776725913,0.34031208944892205,679084.9654795807,3.474361000673732e7
593,8.139311988777479,183.2792407500259,1061.3970858127757,139.79726019502738,529.1237745014889,1649.2132686035234,4069.824953750088,514.2424089687261,0.00036260684049693737,0.33657603594731444,2.2964136999996754,0.3400588756917619,679240.1945992361,3.477294189039701e7
594,8.04775150412354,183.28285433372795,1061.396337248389,139.79590608883268,529.6137007214902,1649.5050362089962,4070.055019831395,514.2305653427775,0.0004435023483324585,0.3373712805076763,2.2144443474545596,0.3398446525739366,679395.1621701246,3.480224905269194e7
595,8.168890671775841,183.2883704789277,1061.4011214811906,139.7953104876593,530.4655411955457,1649.7852479816197,4069.541607935887,514.2267325890523,6.450728608342615e-5,0.33726807985365326,2.2550341664151574,0.33998120618057487,679549.8690721418,3.4831531556023575e7
596,8.105507579251537,183.29094141028364,1061.3183808739077,139.79584837019578,532.0175063251882,1650.0655562693396,4069.6512586726276,514.2220489952882,6.0624156958510866e-5,0.3365311843192461,2.2542323075585387,0.3390589926021042,679704.3161807504,3.486078946253133e7
597,8.21373853972409,183.2913836828709,1061.32062095657,139.79434913395906,532.2298141452426,1650.3478405605886,4069.79730649579,514.2232480093834,8.90018728796349e-5,0.3360151718316825,2.2161545211915836,0.3374515908718272,679858.5043670102,3.4890022834094055e7
598,8.18375060697889,183.29498471289293,1061.1159741402112,139.79269123735733,532.9059959079935,1650.62667001925,4069.8070197928687,514.2192423850031,0.00034516210746460274,0.3357043771242787,2.2135538409834794,0.3367420691909567,680012.4344976076,3.49192317323316e7
599,8.177687331438392,183.2967066372318,1061.1362348463967,139.79141092646609,533.0601168127341,1650.9116517427624,4069.813135294834,514.227174645941,0.0001547816035554206,0.3348786192474706,2.260997411838048,0.33576057302920514,680166.1074348846,3.494841621860629e7
600,8.140411784094624,183.3000503700017,1061.0713922237444,139.79061895875435,533.0083905281297,1651.2141617495818,4069.734096376712,514.1915409174618,0.0001418893117488551,0.33475306005808336,2.104534041578802,0.33478389179040813,680319.5240368679,3.4977576354024485e7
601,8.120697580677813,183.3029185092758,1061.1900556846288,139.79160609698155,533.2697388752536,1651.4809556791763,4069.781545020637,514.1694771882816,0.000327263112694709,0.33519906983930803,2.1596052226449274,0.33707503418828594,680472.6851572975,3.500671219943801e7
602,8.14003166860482,183.30577567701906,1061.1410538230234,139.79198898372417,533.5482421043696,1651.7826057090904,4069.9132448450728,514.1411013559873,0.0005104309128682871,0.3344363585447685,2.2036655324148455,0.3371263330069703,680625.5916456557,3.503582381544569e7
603,8.125796967806707,183.3095571481245,1061.0617784259623,139.7903449374744,534.1853485934814,1652.0700411377118,4069.9271747932817,514.128467950929,0.0006186229089166773,0.3340905958236954,2.2147724105669226,0.3364085513592569,680778.2443471944,3.5064911262394786e7
604,8.096959045486926,183.3115515709695,1061.0893686764161,139.78981007836578,534.2855983099232,1652.3446589551647,4069.9685415633166,514.1350397071382,0.0003539099211593566,0.3324456459561126,2.2103005425466336,0.3338020329355437,680930.6441029646,3.509397460038248e7
605,8.055515657326282,183.31656947455264,1061.1571850863268,139.79057219706544,534.3032443078691,1652.6696141402185,4069.679614688723,514.1182664468306,0.00018455993131283321,0.3321046168236046,2.2046280522087613,0.3331111136610991,681082.7917498423,3.512301388925728e7
606,8.027439571512332,183.31885985998582,1061.1664120487,139.7917070151912,534.3850468300318,1652.9414306633917,4069.6781436146443,514.11417714231,0.00026593321297241346,0.33249717959759445,2.213754994370902,0.3333841149856702,681234.688120558,3.515202918862052e7
607,8.006443542657166,183.32261376595466,1061.2336416432759,139.79300233353592,534.8446059326761,1653.2319620846422,4069.700923884293,514.1222249434065,0.0001068654584628348,0.3329926955751695,2.201807342710424,0.3337108623602459,681386.3340437231,3.518102055782775e7
608,8.017885908318306,183.32376491888243,1061.2607872254787,139.79231746987935,534.7186531281934,1653.5421239599036,4069.69455111273,514.1202623503087,0.00031876634159289097,0.33199248177393514,2.180499408495052,0.33312585296458996,681537.7303438564,3.520998805599013e7
609,8.027223177127325,183.32655028294442,1061.2675179010273,139.79373076203865,535.3068794187317,1653.8490916341411,4069.474757100197,514.1082847679934,0.001021025631075645,0.3316960871314254,2.197271724903487,0.3319932303535852,681688.8778414124,3.523893174197591e7
610,8.086230494778135,183.32959400789233,1061.24265880689,139.79451718053656,535.3910465656888,1654.150305109289,4069.242183289225,514.0921055540257,0.0010760100308857545,0.33202319087146365,2.2260133010361756,0.33203416346904435,681839.7773528069,3.526785167441173e7
611,8.082050822263625,183.33119218372684,1061.2064829792323,139.79395638184806,536.7175064349684,1654.431503468172,4069.0861186599604,514.1075874486025,8.483563902927926e-5,0.3331942181683937,2.343220725396918,0.33382442693320197,681990.4296904439,3.5296747911684096e7
612,8.062561358140044,183.33405923753486,1061.1706990429425,139.79216975766423,536.772116292182,1654.7060084962577,4069.0827238500424,514.094036851522,3.511375172138287e-5,0.3326543994066588,2.2668887720777775,0.3325942667395725,682140.8356627418,3.5325620511940695e7
613,8.030444173736385,183.33904020674234,1061.1677025038925,139.79019005067386,536.6112380459933,1655.014547364235,4069.147607782564,514.0874801588843,3.797550851913911e-5,0.3324380190829455,2.265148214057774,0.3330039281538565,682290.9960741595,3.5354469533091776e7
614,7.972341188978646,183.34131086597034,1061.194966657005,139.78999623573654,537.025876629825,1655.2790543410752,4072.987881704362,514.1150027704524,0.0005136745275535759,0.3324839052338518,2.275593090763266,0.3324748410048397,682440.9117252219,3.538329503281151e7
615,7.958921011468419,183.34421573523142,1061.183471132083,139.78854526309365,536.7762653331658,1655.576375609676,4073.0659103600465,514.1189485584838,0.0005910035648639678,0.33245172700597037,2.283917929976724,0.33222691482860367,682590.5834125457,3.541209706853935e7
616,7.9669751323345395,183.34757414029133,1061.249776716464,139.78931259691538,537.3145715704864,1655.8588623975345,4073.3274453965687,514.1095761905452,0.00012644657437022033,0.33193658068381277,2.3072178858072903,0.3315154112980433,682740.0119288652,3.544087569748133e7
617,8.1123195135429,183.35039710109044,1061.2387660962695,139.78795588193202,537.3088990412705,1656.14934296209,4074.0862628294635,514.1340480529792,9.823239855677457e-5,0.33187698905987956,2.1300603095624524,0.3313549959502328,682889.1980630568,3.546963097661141e7
618,8.10647185960039,183.35141023529303,1061.2301616199252,139.78825386865893,537.3801592627731,1656.4338518288744,4074.187887764413,514.115056765533,0.00027335717891219247,0.33190714112063807,2.170926469855374,0.3311848482660087,683038.1426001642,3.5498362962672815e7
619,8.073498059270207,183.35315197821333,1061.2404803228987,139.78775239427648,537.2852326368643,1656.7285225050011,4074.2693281657876,514.1255038929984,0.00018871984099178007,0.3321571507541151,2.2522511789442206,0.3327222439426417,683186.8463214235,3.55270717121793e7
620,8.057937829202558,183.35748758029868,1061.2210225067888,139.78724730260834,537.658654285934,1657.025916826191,4074.2640341761144,514.1605441129891,5.691205285529577e-5,0.3322346037390283,2.250873066833549,0.33293032797258704,683335.3100042875,3.555575728141647e7
621,7.990636589595283,183.36005323926693,1061.1853465583165,139.78663344723208,537.4423095670675,1657.3138188890061,4073.921910925328,514.1811475011696,0.0002744045268059381,0.3328454669744157,2.360944219540329,0.33525916908768943,683483.5344224501,3.558441972644305e7
622,7.9811656364294095,183.3629858334881,1061.3173008612532,139.7877728630186,537.4848252515886,1657.6401675231587,4073.973237586969,514.2028077100925,0.0001556371785227384,0.33256188131318287,2.390398932409312,0.3351110639555433,683631.5203458708,3.561305910309221e7
623,7.945014728279716,183.3647987393473,1061.276891379221,139.78750155435662,537.42572174713,1657.899142646007,4073.9865608501545,514.1748689387033,0.0003904789179500767,0.3324030958409835,2.314989434058589,0.3334083367451904,683779.268540798,3.564167546697276e7
624,7.917237242644262,183.36762492891245,1061.2781556880734,139.78893652241555,538.0599733370757,1658.2042845495548,4074.0410957480517,514.1723958187059,0.0008888739303074544,0.33249576974644657,2.1868044652300114,0.33311755625437256,683926.7797697937,3.5670268873470485e7
625,8.096192198517201,183.3705649994114,1061.2449741695787,139.7872051022796,538.1534718574894,1658.4748054806848,4074.002559121752,514.1668607931629,0.0010112379590623277,0.33286419745663587,2.162792301432603,0.3344384015183289,684074.0547917563,3.569883937774934e7
626,8.090194510106528,183.37351239370497,1061.1858251566864,139.7866919496014,538.3696629206792,1658.732058550651,4073.6196139245635,514.1852275715855,0.00012258008888466065,0.3333788407041346,2.165527593761624,0.3351974165021406,684221.0943619449,3.572738703475271e7
627,8.096394104126603,183.37489173178852,1061.0563302918217,139.78530661651868,538.332068103711,1659.0337387047334,4075.503271428779,514.1902016605067,0.00012254000188249847,0.33363458575328636,2.175443813143545,0.3370445924812606,684367.8992320015,3.5755911899204664e7
628,8.164387074407216,183.37756699304163,1061.0205805102285,139.78421122062844,538.3041148108733,1659.3134153074454,4076.2515528982203,514.1635492649008,0.0003505678222381903,0.333400687512447,2.1766693904830845,0.337053496160243,684514.4701499748,3.578441402561113e7
629,8.184844628915812,183.3804708834361,1061.056061763361,139.7848054206453,537.9655462381645,1659.566308654119,4076.217128098837,514.1843242846915,0.0007506126496537036,0.334171895022057,2.135658502256206,0.3383353116930855,684660.807860343,3.581289346826118e7
630,8.2105233592589,183.3815297193884,1060.9892111606111,139.78419997098243,538.2662179796812,1659.8645460382602,4076.293232975543,514.1866809118143,0.0004055621659517783,0.3340215212037795,2.1743692082271195,0.3378632679246202,684806.9131040361,3.5841350281228155e7
631,8.228291818725495,183.38557314353986,1060.8324050011493,139.782791184936,538.1548293415888,1660.137203085203,4076.949792189196,514.1875044333867,1.4221294804883655e-5,0.3344395880632101,2.182256405175451,0.33910957863344543,684952.7866184587,3.5869784518370934e7
632,8.27435135748027,183.387351004246,1060.8575697211877,139.78379211244467,538.1001847169963,1660.4317905421299,4077.0255191705423,514.1984776286571,1.3334938785192207e-5,0.333887955454777,2.174615988882465,0.3393748434300438,685098.4291375125,3.589819623333507e7
633,8.255286886174986,183.39057626426717,1060.8680558621627,139.7855391798039,538.5271267298209,1660.699837900079,4076.94727921689,514.2047979403358,2.6790043534674624e-6,0.3340440765441467,2.0720488847305774,0.3383221579026374,685243.8413916179,3.592658547955402e7
634,8.236802756053066,183.39137554289644,1060.7770763505239,139.78488907304572,538.7099851040423,1660.9350164708915,4076.8715481856098,514.1932688803078,8.948312802203873e-5,0.3348225921954129,2.0803220353086544,0.34017760645550693,685389.0241077368,3.595495231025027e7
635,8.18148497967428,183.39236274648363,1060.6826543670495,139.78400102294987,539.13956018462,1661.2060219854072,4076.7793205010894,514.2023241319291,0.0002587090124848146,0.3347632733525003,2.1506082737922156,0.34151564416463037,685533.9780093934,3.598329677843652e7
636,8.130546720541247,183.39299602502666,1060.6631505347225,139.7827218242194,539.139357956017,1661.4659517448213,4077.896638216804,514.200201028688,0.00023886103758741228,0.334917373572038,2.1578524084846435,0.34187802134883644,685678.7038166969,3.601161893691687e7
637,8.162061085021492,183.3939408071754,1060.6729139463469,139.78322019252272,539.0785241925189,1661.7557678957091,4077.9122756876022,514.1780765707027,6.219649151262274e-5,0.33446152503377147,2.148306818239348,0.3415583991567116,685823.2022463618,3.60399188382879e7
638,8.16901778412847,183.3937446487708,1060.7058902644178,139.7832772801982,539.435104762583,1662.0434742447949,4078.5457145350097,514.1850819966899,0.00027226321509488116,0.3344818363647214,2.121273828127812,0.3392748399034284,685967.4740117302,3.606819653493987e7
639,8.184426153313325,183.3965204006103,1060.6734191013006,139.78343522951687,539.5864455210462,1662.3215130127996,4078.55713289828,514.1957794147938,0.00014192556869829787,0.3345327199275796,2.1297455525923965,0.3381710244627774,686111.5198227926,3.609645207905782e7
640,8.165046869385094,183.39625236022,1060.6963644766913,139.7833593069631,539.8597576945133,1662.5939356296178,4079.4092599003907,514.1835863983339,0.0005909896339630905,0.3341261092152751,2.1352575530782474,0.3376910937876733,686255.3403862087,3.612468552262272e7
641,8.189737850946074,183.40089601226796,1060.927388913216,139.78406640509587,540.2117614050312,1662.8636590740539,4079.4180778995255,514.1743273539961,0.0004356667562888106,0.3337887871522758,2.137456810323499,0.3380842453523451,686398.9364053283,3.6152896917412534e7
642,8.179071230379748,183.40246731972783,1060.9220973304077,139.7844707383788,540.2789700953285,1663.118840930833,4079.510086480628,514.2040698544779,0.00029013312456527274,0.333260006578173,2.162398982109437,0.337951644974526,686542.3085802122,3.6181086315003395e7
643,8.140305447865444,183.4045372647709,1060.9687237666171,139.78468290222085,540.3401665244404,1663.376631204495,4079.7532479448123,514.1609790909037,0.0009132125537689717,0.3331585282146844,2.178067364778201,0.3385499763493703,686685.4576076518,3.620925376677066e7
644,8.142508897807772,183.40725657666877,1061.0595701692791,139.78543598033295,541.6534256826251,1663.6648758870804,4079.753513033948,514.2058652929519,0.0009009392697976182,0.33354313382842193,2.2072909045722895,0.3396889197925263,686828.3841811909,3.6237399323890015e7
645,8.160766137986286,183.40828181062784,1061.0788780414443,139.78538408402758,541.1871469302149,1663.9311080099924,4079.576420047648,514.2045936273862,0.0010343354285851092,0.33348874741317264,2.212309474309677,0.3402199402574126,686971.0889911442,3.626552303733856e7
646,8.095377276510305,183.41119357434985,1060.8387818632332,139.78486819001122,541.5307615269138,1664.1819424933558,4079.6392463024736,514.2049567118328,0.00039603158563750185,0.3336304201226803,2.274880864513875,0.3391671989392143,687113.5727246187,3.629362495789589e7
647,8.091819280098719,183.41390236450042,1060.7554856469433,139.78319692018096,541.3087229323447,1664.460987200812,4079.7466126812606,514.2064685553421,0.0003031196785627799,0.333665444255646,2.2804676731092854,0.33728627611877027,687255.8360655329,3.6321705136145145e7
648,8.066442370771938,183.41538031257218,1060.7310442362364,139.7823005686735,541.467915730066,1664.7147762735847,4079.7344418926127,514.1901352160473,0.0005493099957902814,0.33388584619599954,2.2680566172878116,0.3385378135092824,687397.8796946361,3.6349763622474104e7
649,8.064312117823931,183.4181969747703,1060.7226777013302,139.7793182322423,541.510629657231,1664.9805694441632,4079.8789636836486,514.2050746587951,0.00028721354146910016,0.3335850172857652,2.1646487120373763,0.3385251627672159,687539.704289529,3.637780046707623e7
650,8.0528202751849,183.4208444366168,1060.7238467082911,139.7785581547395,541.4987437299189,1665.2805169390626,4080.1690200125195,514.2226686855055,0.0007098197349932889,0.33337465881165435,2.193025232574314,0.3374059408303616,687681.3105246822,3.6405815719951674e7
651,8.235621810137957,183.42240781317773,1060.6971814285187,139.77828302188294,541.1452357461364,1665.5484723080058,4079.97823438908,514.2413819174639,0.00031122801220817564,0.33333733307432184,2.202793692378407,0.3367267964879608,687822.6990714555,3.6433809430908404e7
652,8.245261911824457,183.42576916465714,1060.6042867635717,139.7773577111077,541.2624761285495,1665.8097619767657,4079.955302891376,514.2542947746184,0.00023617563937250452,0.3334453540933305,2.158775005756297,0.3367579373286503,687963.870598118,3.646178164956314e7
653,8.262118167095139,183.4283587606696,1060.5110924586043,139.77747324487527,540.9416075827301,1666.0818820406262,4080.020982721469,514.255452060218,0.00017660662558682816,0.3334961042026407,2.1793878966097395,0.3365981586952526,688104.8257698655,3.6489732425342456e7
654,8.265826513516686,183.43133555705793,1060.5048770564476,139.77656140575127,540.904902096025,1666.3232881298359,4080.0320714030063,514.2323864274434,0.00023052687686231366,0.33350988910864526,2.098320528707859,0.3357917225175897,688245.5652488407,3.6517661807483755e7
655,8.256733638660023,183.43287645038959,1060.249100993223,139.774375144012,540.8380416817954,1666.586735750991,4079.8752676463864,514.2129148150763,0.00014816983997434363,0.3337340386594775,2.0940736983298507,0.3354354518988006,688386.0896941507,3.654556984503631e7
656,8.182403882737503,183.43438493212938,1060.3130681792315,139.77434592265502,540.7389457669235,1666.8712068682994,4080.535311317507,514.1901925309929,6.893323717349631e-5,0.3337967827469025,2.156044322625519,0.3357931274358614,688526.3997618866,3.6573456586862236e7
657,8.133986270858657,183.43612143129832,1060.2084789222213,139.77303437836963,541.3038706259199,1667.1298168172718,4080.5923367687033,514.1941365799673,2.119201383266045e-6,0.3339701892818289,2.092372410472535,0.33602374579127187,688666.496105141,3.660132208163752e7
658,8.130423981798117,183.43846121704064,1060.176917898651,139.7711801472827,541.4602014956758,1667.399645248607,4080.5649527622436,514.1667340863452,3.656743268720675e-5,0.333051744933152,2.083435706197008,0.3351786727331319,688806.379374027,3.6629166377852984e7
659,8.129582526805848,183.44225790915257,1060.342764297561,139.77235181364247,544.2279125487378,1667.7125158160575,4080.5687264088997,514.1549341246197,0.00014111942437011749,0.33346780777094676,2.173761330019204,0.33526707498206093,688946.0502156955,3.6656989523815304e7
660,8.17110798687537,183.44510875811662,1060.3515159737144,139.77062985824264,543.6049904984161,1667.9780471849422,4080.540405745672,514.1891904498694,0.0002944209523434438,0.33293441490418435,2.2159379195818474,0.33460885139566815,689085.5092743539,3.668479156764795e7
661,8.149994624278008,183.44505285570796,1060.3098083034954,139.76985275946382,543.7810529277083,1668.229565782903,4081.3321762895675,514.1699014334008,0.0007884308532766227,0.33286815800821873,2.2160483982629557,0.33488051131618624,689224.7571912832,3.671257255729219e7
662,8.205619966706934,183.44686717142477,1060.3316761196863,139.7700804588798,543.7857241460736,1668.506139447695,4081.4858508579273,514.17245612682,0.0008028003956042085,0.3329048850540985,2.214633314130481,0.3356537759870453,689363.7946048565,3.6740332540508024e7
663,8.140238669258451,183.4500433427761,1060.3041703262757,139.770099872237,544.4275151828201,1668.758418136659,4081.478650355056,514.2044845134142,0.0006517652176398769,0.3327132833661065,2.2099805210789896,0.33483800878325976,689502.6221505561,3.676807156487518e7
664,8.206183676714545,183.4522195260837,1060.2554067416045,139.76996234410626,544.5376900253787,1669.0442289853927,4081.4854432343645,514.2130375586715,0.0003653650243791162,0.3329662662250908,2.258565261150693,0.33643723439939843,689641.2404609906,3.6795789677794e7
665,8.229106356273348,183.4552606640162,1060.2445478281609,139.77073044707043,544.6099698375733,1669.2947671971244,4081.5299487608922,514.1848257095477,0.0005013215278495409,0.3328110497295958,2.243726948047481,0.3380401193607247,689779.650165913,3.6823486926486485e7
666,8.076853911762328,183.456655508343,1060.0417964828032,139.77170813816994,544.665592489336,1669.563992444287,4081.4930936003007,514.1763911101094,0.0003175439040319361,0.3327932445179485,2.24278762524807,0.3376504796349253,689917.8518922373,3.685116335799713e7
667,8.070475517206887,183.45908621732224,1060.0386442621145,139.77112575076674,544.4633688429717,1669.8444018987825,4082.131017700553,514.2111354325211,5.5935192676770384e-5,0.3321472726030274,2.2091538000590845,0.33694704286852306,690055.8462640557,3.6878819019193925e7
668,8.032884533254105,183.46240651583201,1059.9629100580346,139.7703656280085,544.5665995584887,1670.1491516640267,4082.202348139815,514.2058170449823,0.00014552566398151612,0.33214048316076455,2.203244078033549,0.3374985622740866,690193.6339026553,3.690645395676926e7
669,8.084212724859583,183.4659048836225,1060.1661813014157,139.77197278116756,544.5893012968697,1670.4204160864829,4082.230787199324,514.1910385491822,0.00017527355771562725,0.3325088084453559,2.3543133593136645,0.3380514384954987,690331.2154265356,3.693406821724082e7
670,8.075379294900188,183.46817990872543,1060.087452030883,139.77297008867455,544.8152266691621,1670.6783789551378,4082.39557972349,514.1964659294337,6.681772100591843e-5,0.33267091279844363,2.3446240985338704,0.33789602058443813,690468.5914514237,3.696166184695255e7
671,8.103896977584213,183.47099065018506,1060.2940987014385,139.77683922313585,544.3847303594953,1670.9476414259866,4083.230264730852,514.1847269386627,5.5885196786675806e-5,0.33244109337923555,2.3427228089993264,0.33772912369935465,690605.7625902928,3.698923489207552e7
672,8.262799603642122,183.47549520796306,1060.273407823433,139.77629072187062,544.2374662836837,1671.202970669452,4083.730399272982,514.2118999774434,0.0006245934968660549,0.3318199536432275,2.3412837078137727,0.336769939089932,690742.7294533768,3.701678739860884e7
673,8.1536858348245,183.47648814320394,1060.3253819841334,139.77660168477945,544.1156472494895,1671.464864982339,4083.878552751161,514.2273076199087,0.00029772679306461214,0.3317996697623455,2.360417071287145,0.3361038954305864,690879.4926481879,3.704431941238057e7
674,8.169377343699864,183.47804116278718,1060.3045895980872,139.776850426726,544.4567744041161,1671.761847657755,4084.1206646702767,514.2099889263673,0.00047667012455576696,0.33144385582257113,2.335565058646864,0.33526703840135547,691016.0527795319,3.707183097904857e7
675,8.168849718606054,183.48033601041823,1060.5415671851772,139.77617134312837,544.9834672748523,1672.0258982699183,4084.849998295079,514.2304153197066,0.0003499610077142279,0.3309091761935339,2.249314805631002,0.33419312225209563,691152.4104495246,3.7099322144101426e7
676,8.129734541290077,183.4841809478508,1060.5449841901602,139.77639780529142,544.6003474808947,1672.2861612208915,4084.859831811103,514.2430585556338,0.0005495768177752325,0.3308866576580832,2.2452222562905035,0.33351251555634964,691288.5662576079,3.712679295285931e7
677,8.088818669684315,183.4881708693684,1061.0249788985166,139.77958757481454,544.6393259833594,1672.5555535653461,4085.0929860646816,514.2553108868389,0.0006028445735637433,0.33138019660192214,2.2368088865094933,0.33355185380549973,691424.5208005653,3.715424345047485e7
678,8.080948050103643,183.492132953377,1061.073192483398,139.7795367270778,544.8120429891981,1672.8543745075422,4085.238847258363,514.2781554080804,8.132171751640271e-5,0.3309055087568673,2.320413558158805,0.33196255286063886,691560.2746725375,3.7181673681933984e7
679,8.080725599585776,183.49443912284016,1061.0790983290249,139.77972196472348,545.5549743394697,1673.1119822514731,4086.4269880861275,514.2708746133327,6.585773689948837e-6,0.3302408646769807,2.3748939849292583,0.3305683683968871,691695.8284650387,3.7209083692056865e7
680,8.095994394730099,183.49763739659684,1060.9953082628174,139.77854339325552,545.6820355658383,1673.389321290228,4087.088183540336,514.2936943699112,0.0002796196769168091,0.3303339379328875,2.389315538893925,0.3299745645634249,691831.1827669711,3.723647352549864e7
681,8.103021593017218,183.5008213782233,1060.9720867015849,139.7785332502225,546.5282161843388,1673.640373430981,4087.0131431261407,514.2734996147915,0.0007339521327480725,0.3294999813197568,2.414137263922214,0.33098678364250633,691966.3381646409,3.726384322675039e7
682,8.107939570382882,183.50337676010432,1060.9607238115427,139.7772422649256,547.0298299616686,1673.9054912601805,4087.488308518479,514.2812918000695,0.00015237536871381963,0.32947490349223574,2.3828407247199266,0.33156173807010914,692101.2952417735,3.729119284013989e7
683,8.133693632153722,183.50559480888856,1060.796568386337,139.77975477449544,547.1123228127866,1674.1829833056242,4087.4823148496644,514.2899195386433,0.00012308372765801323,0.32921906460554073,2.39585122490206,0.3317088733301455,692236.0545795279,3.7318522409832485e7
684,8.24079069214173,183.50940219283575,1060.793843348826,139.77924683035636,546.8818625532215,1674.4491687242466,4087.5729291665584,514.2786133911892,0.0004762111566947169,0.3287158936792543,2.409205080135621,0.33165079246365375,692370.616756513,3.734583197983195e7
685,8.201735162985301,183.5110039419759,1060.7280209733533,139.77692789759453,546.6998014576575,1674.771452110073,4087.539265563365,514.2725359426703,0.0003785932421465077,0.329418054027413,2.3712321107353773,0.3317749542247429,692504.9823488016,3.737312159398126e7
686,8.223575173859501,183.51129564907697,1060.6446939429557,139.77630477642523,546.5509152050092,1675.029270802274,4087.724933658512,514.3014166669097,0.0006017834770091213,0.328886922840335,2.3702027764579157,0.33180869866899054,692639.1519299449,3.740039129596344e7
687,8.222803023659083,183.5140620743376,1060.6216225985509,139.7759566773191,546.9593822328917,1675.3051365204833,4087.988007645792,514.3005244986551,0.0001484597165131163,0.3284583873189296,2.300215388765139,0.3322818271746198,692773.1260709882,3.7427641129302375e7
688,8.294558071567508,183.51452152314195,1060.5584338938097,139.7775288664016,547.3986602177188,1675.603101214879,4087.902504119217,514.3076021861851,0.00011953204767678471,0.32740972751518665,2.281508875572456,0.3312959602979661,692906.905340485,3.745487113736364e7
689,8.288712102208706,183.5168526879605,1060.5867625738465,139.7776475219422,546.8327315227908,1675.8652375025572,4088.4624793162757,514.3042982414535,8.082619564220295e-5,0.327441555443741,2.3050969764022966,0.3303980972061113,693040.490304511,3.748208136335529e7
690,8.330414787585994,183.52041401133053,1060.3922416668952,139.77790822869775,547.1941004190405,1676.117719205622,4088.547785774027,514.2555055947927,0.0004255736212712691,0.32842661591930217,2.306052796653262,0.33170619041191035,693173.8815266794,3.750927185032862e7
691,8.327210720095593,183.52258744201026,1060.336484787339,139.77649626031416,547.5429093373391,1676.4006995875666,4089.231680431224,514.2392119397309,0.00027000943987331993,0.3281695168949549,2.2949401352946097,0.33072177334748915,693307.0795681543,3.753644264117904e7
692,8.221002608047456,183.52527882164162,1060.5313305748414,139.77668013416357,547.8831521000061,1676.6644394321927,4089.2559518231333,514.2292671931442,0.00012274940712586613,0.32787287254694275,2.282364680006424,0.32962984901486336,693440.0849876654,3.756359377864681e7
693,8.207616371957329,183.52529028161788,1060.441611930306,139.77636654068357,548.1177924542353,1676.9321724552233,4089.2349291730993,514.2526444832554,0.00023465867934646667,0.32777239764318,2.282920264214056,0.32869348884349403,693572.898341522,3.759072530531784e7
694,8.190961452182023,183.5262476284322,1060.4290672100199,139.7765967115801,547.2140910635961,1677.1901341120733,4089.2335950552892,514.265000181981,0.0007635526188778385,0.32795712578726943,2.294573901934598,0.32813657168997623,693705.5201836267,3.761783726362445e7
695,8.187939149334454,183.52803015487774,1060.3987354994797,139.77590933356828,547.674050243364,1677.4222284038303,4089.0305193420795,514.2602318423731,4.8592196208119276e-5,0.32777638486830196,2.3014670992632205,0.3275101014122663,693837.9510654896,3.7644929695846185e7
696,8.140727815230889,183.53094821089414,1060.3587047348683,139.7762080977182,547.5943540882597,1677.686430859075,4089.1703674139353,514.2801797008889,3.331763656433395e-5,0.327705813315543,2.296274585065703,0.327627393230419,693970.1915362418,3.767200264411053e7
697,8.169271432730056,183.5335361070921,1060.392768194801,139.7763637256416,547.644904484612,1677.95430106119,4089.1430805096406,514.2809231924068,0.00012331764907003162,0.3275623933792855,2.2454979359720824,0.32882273490540287,694102.242142649,3.769905615039374e7
698,8.167963936519186,183.53513666208633,1060.0738964877914,139.7749198681793,547.0921019624917,1678.246117726539,4089.131115560535,514.2632295184937,3.054289726378556e-5,0.32841343102643933,2.252723368809825,0.3295950843739819,694234.1034291255,3.7726090256521545e7
699,8.072050609876328,183.53695212217067,1059.966531363608,139.77683660734016,547.5645404247709,1678.4849576862507,4089.5893019898394,514.2676876698002,6.112405407066035e-5,0.32809503560326747,2.240288479982155,0.32932134167430993,694365.7759377472,3.775310500416991e7
700,8.240128977169377,183.5399847344532,1060.0050351302689,139.777098912792,547.5818003074289,1678.7372779110356,4089.5648194012206,514.2133964322699,0.0002450218850071906,0.32850259049155156,2.412149726206792,0.3293744911339687,694497.2602082653,3.778010043486582e7
701,8.207807945404852,183.54383399380995,1060.0249722602316,139.77558666748126,547.6167957441083,1679.0166934512818,4091.751576214593,514.2315529577251,0.00020988029780255602,0.32816222123850547,2.3935707157714887,0.3292672697272282,694628.5567781193,3.7807076589987986e7
702,8.210544241529078,183.54581612745923,1060.016266250307,139.7756006806872,547.5203667284514,1679.2784899842432,4091.724175270732,514.2290006253393,3.9186636513477424e-7,0.3275195500739927,2.437949625257488,0.3292602496844389,694759.6661824504,3.783403351076762e7
703,8.239728948490779,183.54720211390296,1059.9385315739335,139.77660007485122,547.801013192117,1679.5196016056325,4092.458279029768,514.2292747460625,0.00019215034348007975,0.32790874289469707,2.39661544300219,0.32890188065833376,694890.5889541142,3.7860971238289125e7
704,8.251800299631384,183.5496703589604,1059.9329849632031,139.7772356398738,548.1832363501854,1679.7902634358702,4092.597757270102,514.2166302139955,0.00019917870577046415,0.328352463319744,2.3893118267939712,0.32879253382210955,695021.3256236946,3.7887889813490875e7
705,8.229269366789026,183.55294840986025,1059.8854676903547,139.77588766108363,548.5148892188462,1680.0280656054324,4092.7454827223373,514.2100439233246,3.332497379915367e-5,0.3275111788767156,2.3314830033031058,0.3268547213687964,695151.8767195157,3.791478927716591e7
706,8.270847731152116,183.55484945894855,1059.8228124648538,139.7767213598457,548.7943291763572,1680.301978030133,4093.656236456745,514.2031455777612,0.00032023412404669216,0.32711581022771163,2.3182275015794858,0.32567290872887666,695282.2427676547,3.794166966996267e7
707,8.294981351022273,183.55596673728095,1059.815459882323,139.7775730775224,549.5097807460047,1680.5418312668662,4093.770750560157,514.2009477841137,0.0003925005048017738,0.32676695915353593,2.3193042627273712,0.3254519055313225,695412.4242919555,3.796853103238567e7
708,8.264348290170233,183.55687515051437,1059.82230782916,139.77937833578014,549.459146932685,1680.791525795897,4093.884824021478,514.2278360977895,0.00012818817612014755,0.3272047109178158,2.374184816150205,0.325975554879676,695542.4218140405,3.799537340479632e7
709,8.250719641711953,183.55968539263534,1059.821739842342,139.78009119352436,549.4662003624468,1681.0454996181913,4093.8029280673322,514.2318382995998,0.00015092742097522205,0.3277317288467577,2.3975601355512595,0.32732126765058156,695672.2358533235,3.802219682741349e7
710,8.346790189818876,183.56264567091986,1059.8372877886325,139.77981362755557,549.4794732665398,1681.2892457476014,4093.4975198058382,514.2529529469762,0.0002568649686054414,0.3269298109832949,2.3964877003991205,0.3277451144122289,695801.8669270219,3.8049001340314336e7
711,8.333755228551524,183.5629929283964,1059.8313031230657,139.77889831071502,549.6824283980424,1681.559120511339,4093.8816985402223,514.2551923398917,0.00029099087254280676,0.3272020603513371,2.396564721704806,0.3287945398123754,695931.3155501691,3.807578698343491e7
712,8.31537172520791,183.56565923554336,1059.8638775387271,139.77851062925617,549.7479199417944,1681.8127095923687,4093.771007560819,514.2530611403516,0.0003436112968984162,0.3273691933807327,2.3908277296858955,0.32955887805856,696060.5822356273,3.810255379657092e7
713,8.328381147702828,183.56734198126213,1059.8465833153352,139.77790662662696,549.827232024792,1682.0527726917724,4093.7741617123356,514.2432023581003,0.000278706713856991,0.3283112645024036,2.3893637735370135,0.33125868134193454,696189.6674940989,3.812930181937836e7
714,8.327099375128114,183.56899121772298,1059.8408716206188,139.77762208411372,552.7891158121879,1682.344340407543,4094.9111088254563,514.2326624557921,0.00017330987355990146,0.32917068323980186,2.374341051991337,0.33196205980655086,696318.5718341392,3.815603109137426e7
715,8.311607383220121,183.57135986330553,1059.8152027680478,139.77708794064296,553.4803469000896,1682.6060220545623,4094.961293826311,514.2376028585039,9.430964257717278e-5,0.32887971899164153,2.3529567998849643,0.3315751994869462,696447.295762168,3.818274165193732e7
716,8.243313273698334,183.5719670963386,1059.8114914860632,139.77626892417166,553.6779050435744,1682.8413415635137,4095.379938623245,514.2306600714169,0.000135482383825547,0.32942683256265937,2.261702495320037,0.33067555405053967,696575.8397824821,3.820943354030858e7
717,8.197960122021584,183.5743161101259,1059.9181070126137,139.77625759451266,553.6721869485707,1683.10338690665,4095.3966929080893,514.2297492431758,0.00012091461718455321,0.328597280251318,2.326620756168552,0.33064123226989794,696704.2043972664,3.8236106795592144e7
718,8.16781719151652,183.57461477979118,1059.9178728516579,139.77644989952486,554.2120159561542,1683.3644065716267,4095.9156385287247,514.2296647141291,0.00015019871563026754,0.32828652132439234,2.307086634133384,0.33091626697170773,696832.3901066062,3.8262761456755795e7
719,8.164467614412217,183.5774493782491,1059.8414659061343,139.77816974248714,554.747771316939,1683.6223648343596,4095.976204160604,514.2280320284766,0.00019203716169613472,0.32948451359138914,2.317501668821933,0.33309844615504536,696960.3974084989,3.82893975626317e7
720,8.172629040878633,183.58002813905765,1059.9879483988273,139.77918946305292,554.7792379321097,1683.8622742996486,4095.775743650267,514.2103365150842,0.00017022300249891487,0.32937627914213946,2.2784963577049098,0.33286397712543214,697088.2267988655,3.831601515191703e7
721,8.139013215209445,183.58233187159286,1060.004182714686,139.77836379537126,554.8021641093874,1684.1278485229573,4095.8247221925253,514.2078959003103,0.0002867877314542966,0.32984533037973357,2.31446728099246,0.3333534207679144,697215.8787715617,3.834261426317466e7
722,8.18422635509961,183.58634705680103,1059.9834178696178,139.7756234357206,554.8135679311516,1684.388014056975,4095.6780555466694,514.2029117624576,0.00043443813081012195,0.32978323742085675,2.3641353537594796,0.3328030358760357,697343.35381839,3.836919493483378e7
723,8.212654994296315,183.58870638380162,1059.922866102975,139.77553938714607,555.6194291652967,1684.6431125066058,4095.8122016048883,514.2012510654918,0.00011521911790168815,0.3300463119322321,2.395968786995354,0.33266533183721353,697470.6524291112,3.839575720519057e7
724,8.215926461228662,183.59044959529683,1059.888930826387,139.7747557524856,555.6956483053915,1684.8987470792497,4097.524235513613,514.2035620027649,0.0002084953711118942,0.3309257411419147,2.567946277192334,0.3344145974974492,697597.7750914545,3.842230111240883e7
725,8.194405246294593,183.5917298854409,1059.8813291103875,139.77487613419274,555.6872250472684,1685.1559165082388,4097.490532309045,514.203105281463,0.0004249474187645319,0.33062545085166195,2.5818986822549164,0.33517702157442186,697724.7222911302,3.844882669452063e7
726,8.0643171962937,183.59343898834013,1059.858554075029,139.77553465656422,555.8074287105044,1685.4061843449344,4100.236519365718,514.2050895136464,0.00031920034047061563,0.3308299503534366,2.4573896876066783,0.3338640675573336,697851.4945118398,3.847533398942693e7
727,8.091434090767109,183.59413021909603,1059.8875693248924,139.77419166153825,555.6192240554576,1685.6545436696165,4100.68034333307,514.2308954333433,0.0007065784169526523,0.33003032941463684,2.474599843750582,0.33331980187864785,697978.0922352874,3.8501823034898244e7
728,8.05279554013083,183.59743299796452,1059.9051471883631,139.77392084229066,555.7231867096523,1685.9493221045464,4100.408049177014,514.2245234584591,0.0002954956927965213,0.3294470305048497,2.4757207262986753,0.3340138756189881,698104.5159411911,3.8528293868575215e7
729,7.812924649074887,183.60049081177246,1060.0550652982433,139.7743160400239,555.7912167530342,1686.197233868847,4100.557391997701,514.2165182215208,0.0008601523556990287,0.3296134349990658,2.5034708176236222,0.3331264323185177,698230.7661072928,3.8554746527969286e7
730,7.744586446303856,183.60341231959532,1060.1181776498925,139.7768321100097,555.9109453416552,1686.4649754020634,4102.893938664448,514.2393638870648,5.1331035365365096e-5,0.3288034196304679,2.604775184357891,0.33304241020204467,698356.8432093704,3.858118105046331e7
731,7.787895558147454,183.605306235961,1060.3441341375465,139.77878906831629,555.6603925633617,1686.7174550313744,4102.963158223307,514.2283564510723,0.00039602101492164365,0.32762757369948714,2.610697223901127,0.3316657561051514,698482.7477212474,3.860759747331215e7
732,7.771940927974299,183.6074559616537,1060.384648690389,139.77840688365126,555.499648115944,1686.9903489291642,4103.579331994122,514.2031471454187,0.00039078442961226756,0.32838561191312465,2.6333095530455353,0.33337418557561777,698608.4801148043,3.86339958336433e7
733,7.7815322883054705,183.61037536785244,1060.2321510013776,139.77813295440603,555.4844791024973,1687.2384627505096,4103.711342027719,514.1822148372486,0.00026865488462135545,0.3295190274154031,2.8561240636486787,0.3355348347406575,698734.040859989,3.866037616845751e7
734,7.75212595980463,183.6112040573296,1060.1692412845243,139.77891910388064,556.244693081113,1687.4918465913288,4103.822877446736,514.179355770145,0.0003164702181948087,0.3299273340435779,2.8800748483723737,0.3363416273799927,698859.4304248274,3.868673851462936e7
735,7.623875840659252,183.61279628965903,1060.1461234627623,139.779552378665,556.1337853337536,1687.7274436892483,4103.904413077749,514.1691651512823,0.00013612619380865,0.3286847467147871,2.8726444866852034,0.3346647243229827,698984.6492754334,3.871308290890788e7
736,7.625149006948561,183.61417330972563,1060.149782869681,139.77788800279333,556.2082189087112,1687.9704001963546,4104.065965015014,514.1687560107814,0.00017996302455003388,0.328548160644768,2.8686496397260726,0.3349008334736447,699109.6978760202,3.8739409387917176e7
737,7.604435979926677,183.6166557806426,1060.070301517238,139.77632096819895,556.112952160934,1688.2015515795927,4104.90125843321,514.1606275512609,0.000591969787024027,0.32795812943676006,2.8428737487924423,0.3336704385254567,699234.5766889097,3.876571798815694e7
738,7.603703616969767,183.6177496692208,1060.0101325471126,139.77440411712882,556.1806619694377,1688.4521197527733,4106.243553718741,514.1597683230981,0.0005021666717084372,0.32702220076292265,2.8127877838392124,0.33277111724163866,699359.2861745433,3.8792008746003136e7
739,7.622499716023128,183.617889904259,1060.066142473439,139.77505610255395,556.0708862740523,1688.6839257895122,4106.043158903444,514.1674905565629,0.000518345334114656,0.32760285780105874,2.7862648492879316,0.33219474399354665,699483.826791492,3.881828169770853e7
740,7.571316835411039,183.62129874335855,1060.1222374258405,139.7748804618297,556.7209449570969,1688.9311132968692,4106.34341865403,514.1692176479328,0.0005490463950650337,0.3277110678504276,2.7920621356124116,0.33241693502274333,699608.1989964666,3.884453687940329e7
741,7.669709087577132,183.62365350067006,1060.1078199358344,139.77465172622257,556.6550130776127,1689.1672481316186,4106.471191879659,514.1940394039768,0.0003332379135940755,0.32842996125691426,2.8011208075342893,0.33313912036810717,699732.4032443273,3.887077432709557e7
742,7.621370977303457,183.62640485763302,1060.1232891271616,139.77585825091697,556.5968118877897,1689.415118720843,4106.533750296434,514.1986648125576,0.0007766852467057106,0.3280342033496715,2.7040049891377294,0.33056275823686754,699856.4399880943,3.889699407667206e7
743,7.674371870871198,183.62937551389305,1060.1841799581607,139.7763040089396,556.6034809195319,1689.7001948279733,4107.461425452586,514.2171923077472,0.00011365269403995626,0.32783287642310205,2.8558192905162514,0.3311540155479212,699980.3096789571,3.89231961638986e7
744,7.670250185810232,183.63161453534403,1060.1461774782688,139.7749569603641,558.7090987660724,1689.9565845160469,4107.617430119428,514.2050414353336,0.00011992746067335247,0.32832439556485443,2.916463611636402,0.3329515606007685,700104.012766285,3.894938062442072e7
745,7.704779326335995,183.63352808730264,1060.0049671329282,139.77253132255962,558.7123832987293,1690.208900356281,4108.082063281084,514.1966775784814,7.698651870668982e-6,0.3291358030319625,2.829868646195848,0.33346636034992183,700227.5496976363,3.897554749376421e7
746,7.695963693988745,183.6351169098573,1059.9198029313377,139.77121023745752,559.3299722877872,1690.435750911977,4108.258524369699,514.1726101334415,1.4010150835019886e-6,0.32906952303770975,2.8307037508325834,0.3329487214723606,700350.9209187684,3.900169680733569e7
747,7.814353336659337,183.6367876637471,1059.8962293072227,139.77174022344067,559.9313965053906,1690.714933346767,4108.522437183372,514.1719044925043,0.00020769866762293532,0.32852056098986304,2.8169359209812797,0.3308310200974208,700474.1268736472,3.9027828600423165e7
748,7.730352543468882,183.64047396931983,1059.777641333019,139.77055299557148,560.2370181706951,1690.9863149131052,4108.606348716761,514.1946891109419,0.0002133453566557364,0.3285655752790199,2.7853382002769536,0.3300788909150712,700597.168004457,3.9053942908196576e7
749,7.717547743174464,183.64401068717808,1059.7693238798524,139.7703745217226,563.0803063679493,1691.2503287734216,4108.497342354876,514.1845512051271,0.0003726868500280034,0.32858553265381385,2.8873700516471104,0.33122961755925306,700720.0447516096,3.9080039765708365e7
750,7.841634845126009,183.6473062665379,1059.8427281520994,139.77079691303638,563.0802774215114,1691.4955705157165,4108.944124316889,514.1799105019363,0.0003594596973357511,0.3279806525911086,2.8708148913248124,0.33163188401395377,700842.7575537539,3.9106119207894005e7
751,7.843632213588194,183.64915439344404,1059.8695868251011,139.76963962301372,563.4779110675188,1691.7482154006254,4108.907910379273,514.1754465697525,0.00030679421291779363,0.3282020362722319,2.8679846872282155,0.3326740823974743,700965.3068477856,3.9132181269572556e7
752,7.81905918539951,183.65241226064614,1059.8238437784235,139.76960194350224,563.6286603298922,1691.99385980358,4109.033863124593,514.1691829328233,3.31734128167227e-5,0.3282757579058143,2.871432067798935,0.33288418848042456,701087.6930688564,3.915822598544723e7
753,7.818018085773531,183.65432788254148,1059.8070721848865,139.76991662896583,563.6133484242213,1692.2325854422609,4110.572609311596,514.1690396272311,0.00028974534336612123,0.32821246830661255,2.817344160085611,0.3330127737876043,701209.9166503828,3.918425339010588e7
754,7.824412517048245,183.65729055165485,1059.7695453617769,139.7708971916196,563.6420787692517,1692.4864991868176,4111.626561128891,514.1767674690849,0.0002906998121261495,0.32746204261638123,2.8022001839403288,0.3317128756839148,701331.978024056,3.9210263518021576e7
755,7.827923197215398,183.6607622502328,1059.9501381090524,139.77249301440992,563.7241474873637,1692.7745669659096,4111.5805459866715,514.1511986910276,4.3200659263220587e-5,0.32802053317357543,2.8388548455877185,0.33275906200625116,701453.8776198504,3.923625640355311e7
756,7.830620623527523,183.66392864987012,1059.9397528040156,139.77354349531058,564.3996812346754,1693.0164774478112,4110.941237481698,514.1230770826589,4.904537513539253e-5,0.32799794008763844,2.7829696010664406,0.33304526839556525,701575.6158660336,3.926223208094558e7
757,7.811016956386084,183.6653832094358,1059.9964384851871,139.77496246798847,564.3416257673778,1693.2490536569026,4110.988524912439,514.1134097078196,0.00024440327331376466,0.32898316343702605,2.769681119841607,0.3347942654051422,701697.193189174,3.928819058433083e7
758,7.801810010584063,183.6668171050187,1060.0418386387782,139.7746228164836,564.3416255150112,1693.5154113643541,4111.464032055007,514.1092024897036,0.0004703356042909945,0.32842151213085724,2.75472259036934,0.3353167999364274,701818.6100141517,3.9314131947728045e7
759,7.6585402278323045,183.66952827082423,1060.0210414020253,139.77515452108702,564.4092758440788,1693.7516533404003,4112.043326831476,514.0989818341378,0.0005625459418752143,0.32824790639755747,2.7605304837607036,0.3348154157747888,701939.8667641653,3.934005620504425e7
760,7.411184366102248,183.67207735840347,1060.0587452434236,139.7757127612533,566.6368617641788,1693.9897724220586,4111.682333176495,514.117490266072,0.0008332472649499323,0.3280443238442125,2.751709393241981,0.33475927874493383,702060.9638607424,3.9365963390074804e7
761,7.38905330569105,183.67402036642986,1060.0499100705056,139.7780779184645,566.6764004238488,1694.2446858320375,4111.658701312978,514.1328930909817,0.0006404088672979924,0.327881814935382,2.739112822471327,0.3343139767783206,702181.9017237475,3.9391853536503956e7
762,7.396698805151402,183.67377009730052,1060.0928314283958,139.77773118237624,566.7623341813369,1694.4917480873542,4111.445955796046,514.1556882980735,0.0009101741156882781,0.3281305159157915,2.7750599611029543,0.3360711557270558,702302.680771391,3.941772667790531e7
763,7.371981486964273,183.67457695653206,1060.1217392913184,139.77909227874198,567.3081849249616,1694.748186092059,4111.5758326637415,514.1632015330295,0.00011601006428918481,0.3271263576741066,2.7562790878397436,0.3344392691189223,702423.3014202381,3.9443582847742386e7
764,7.345094743698041,183.67737776236132,1060.1288055785744,139.77989332139643,569.7009948696783,1695.0038927413182,4111.656805497298,514.1606867270489,0.0003018778980958814,0.32689306414419295,2.8400444900003095,0.3350004526400716,702543.764085217,3.9469422079369076e7
765,7.266816591398765,183.67846565505977,1060.072925223693,139.7789655693633,570.2263949953361,1695.2475004438936,4111.258190893662,514.1513661492021,0.00026707066547260183,0.32735241432066153,2.8110429491620152,0.33584207097750923,702664.0691796278,3.9495244406030156e7
766,7.306314741496351,183.68005607953646,1060.1766600437268,139.77987526127112,570.2454084362403,1695.5115193868485,4112.332731282567,514.1449223571018,0.0003038458423816337,0.32750097385277577,2.7705637961530556,0.33591227925898737,702784.2171151506,3.9521049860861816e7
767,7.305269879961827,183.68241057052077,1060.1756000307282,139.7798005028104,570.2886834370727,1695.7743693049056,4113.422751542123,514.1499186649286,0.00022308659578129664,0.3275430863302683,2.8055268979025527,0.33575165210951896,702904.2083018548,3.954683847689212e7
768,7.328097248004724,183.68428937374165,1060.1479437645924,139.779753316871,570.2423886483396,1696.0095045168205,4113.92863004587,514.13409115418,2.564724286457931e-5,0.3272781256202105,2.7657702330578218,0.3344377447244047,703024.0431482062,3.957261028704152e7
769,7.2018022175237775,183.68799293318654,1060.163256318958,139.78002797252603,570.230851016411,1696.2367032052812,4114.378211166439,514.1356288174297,0.0002090267839776061,0.32740295632698446,2.7744325963363963,0.3353360157706855,703143.7220610766,3.959836532412334e7
770,7.158058013858806,183.68875654088419,1060.1872515809596,139.78068971051758,570.2606860105623,1696.4708128126265,4115.168618501246,514.1387139606564,0.0001875733750011932,0.3270369543621303,2.7744103903647215,0.33443771152729623,703263.2454457512,3.962410362084426e7
771,7.153288622602702,183.6928960554462,1060.2067578769056,139.7806988332873,570.5519256241452,1696.7073948422287,4115.449770672105,514.1400431347734,0.00016852439614467585,0.3269478986382425,2.759128279159995,0.3333223874560691,703382.6137059376,3.96498252098048e7
772,7.095415554882322,183.69446824830362,1060.205187252443,139.78185747770124,570.48603870086,1696.9584992090827,4115.401476586927,514.1237663064644,7.613998684519174e-5,0.3265162872079343,2.7489051551103785,0.3326132679276513,703501.8272437732,3.9675530123499826e7
773,7.108488732441629,183.69683727763044,1060.2887426192083,139.78275428408705,570.7731837876579,1697.1893859135046,4115.398612328538,514.0989278878726,5.645283249577915e-5,0.32671839437411265,2.869418434273257,0.33461756631118816,703620.8864598338,3.9701218394318976e7
774,6.998912316083647,183.7001366575576,1060.2854350316966,139.78154584848042,570.9846802976986,1697.4324395301896,4115.453064590188,514.0778352747601,6.319139856714173e-6,0.3277803214338863,2.812809335728957,0.33532170368542913,703739.7917531417,3.972689005454719e7
775,7.022886780694307,183.7029820145289,1060.4143208263463,139.78038028515192,571.5928087890068,1697.6648206670702,4115.601196084144,514.0869507133553,7.4369780804772745e-6,0.32829255852182027,2.8653245042793287,0.33635411691224093,703858.5435211734,3.975254513636517e7
776,6.862051188913142,183.70440826489644,1060.4218710989485,139.77870403884538,571.7819839771339,1697.9051099747005,4115.571208737083,514.0743889118622,0.00033757131029688026,0.3285032905877765,2.8388186914929747,0.3356748513702663,703977.142159868,3.977818367184982e7
777,6.791303014483049,183.70454210763177,1060.4195766579378,139.7797154703869,571.2115133634175,1698.138401128789,4115.995220206108,514.0315467707572,0.0002736246743779702,0.3278076508543408,2.8389180979042408,0.33502247547961894,704095.5880636347,3.9803805692974746e7
778,6.835268119586885,183.70717217926767,1060.4135747154821,139.77886921212345,572.0417749618293,1698.3864155029976,4116.309553236817,514.0249849183526,0.00018930684035467493,0.3276775988571869,2.830566705872627,0.3357678998322229,704213.8816253609,3.9829411231610715e7
779,6.968161182798724,183.70940519258923,1060.426506835482,139.77968155126408,572.0584848956283,1698.6420939529671,4117.0983453928175,514.0198913765323,0.00016194049840123625,0.3282748235162328,2.9112996441077144,0.3368534819415424,704332.0232364202,3.985500031952613e7
780,7.09867319135094,183.71186613353015,1060.4052574872942,139.77974727880553,572.3679691134339,1698.8758034434825,4117.071717287249,514.0308949123067,0.00011755292592852129,0.32774209526350767,2.831006589018614,0.33551898090472315,704450.0132866796,3.988057298838743e7
781,6.821388436566735,183.71444637489307,1060.3912805543332,139.77984602604295,572.6282884662972,1699.1199952327383,4117.675681082891,514.0187126954517,0.0001648430559271219,0.32823815696304015,2.84288217781733,0.33597948962058205,704567.8521645078,3.990612926975963e7
782,6.708104916098023,183.71664637102882,1060.3708852699242,139.77849681639572,572.7056952280997,1699.3581461663562,4117.690008253859,514.0208029894533,0.00010529918432666818,0.3283894716251293,2.8162791994283793,0.3367155186471418,704685.5402567826,3.993166919510673e7
783,6.449797815960153,183.71800966568745,1060.3402541885123,139.7805465881406,573.7702606881733,1699.5816285638546,4118.022403112994,514.0119157658416,5.93809513134147e-5,0.32838710505948576,2.811728390524138,0.3366864259019748,704803.0779488984,3.9957192795792155e7
784,6.433570927318499,183.72066177835424,1060.3880313874997,139.7803503761251,573.6468237786661,1699.818353659942,4117.987160943343,514.0000149784255,0.00011101156064796669,0.3282928469280405,2.800377777693768,0.3378585250426877,704920.4656247742,3.998270010307926e7
785,6.394986283394985,183.72304832165406,1060.3825493635936,139.7795032316521,573.8228769222694,1700.0546987552,4118.202231358677,514.0003215584223,4.27930286832634e-5,0.32808606138743823,2.7864023484653444,0.3385827843925228,705037.7036668608,4.00081911481317e7
786,6.4139260388629395,183.72540690157567,1060.4207795611055,139.7795734079025,574.6922672726412,1700.2891049238983,4118.2775171673775,514.0120858684847,6.723940066422074e-5,0.32920076177349145,2.7946931056978883,0.3393767030192097,705154.7924561482,4.003366596201394e7
787,6.415895220144705,183.72855694967353,1060.3267026969374,139.77968801147506,574.728267035441,1700.5217282880353,4118.28116778691,514.0328467677052,0.00022697854205944168,0.3291450706900753,2.8366501166343596,0.33894730488509067,705271.7323721732,4.005912457569164e7
788,6.343267903507467,183.73103126705104,1060.4334734262209,139.77959715449256,575.5854360332336,1700.7935442279486,4118.485395167276,514.0256146150065,0.0002783553977110387,0.32960088443070507,2.8037091697505048,0.3395708084882191,705388.5237930268,4.008456702003218e7
789,6.292053819569446,183.73401418284666,1060.5020179488856,139.78080065297152,575.4182900490341,1701.0442242821766,4118.512071888902,514.0409169144605,0.00026551068344815576,0.32978940626904657,2.816477638584047,0.33965377524614704,705505.1670953614,4.010999332580499e7
790,6.235450755421766,183.73640296430167,1060.4520753620732,139.78111336310153,575.4269711700706,1701.2893200358508,4118.490124202104,514.0318428948348,0.00020693488482947942,0.32959759474475836,2.8245809797915626,0.33921263400931845,705621.6626543985,4.0135403523682065e7
791,6.255787919295528,183.7366474873163,1060.4464212419275,139.78150666624921,575.5402296064667,1701.5264238848038,4118.24974657445,514.0383937729316,2.4843835717547336e-6,0.32962182352120867,2.8273920449031493,0.33880721263037483,705738.010843935,4.016079764423834e7
792,6.326783813382065,183.73931817829293,1060.3045047163298,139.7814899081821,575.6613841367833,1701.788568767744,4118.2274720032,514.0307151828633,0.00021530821754822682,0.3300058977951839,2.8054865083705636,0.3391367619590533,705854.2120363513,4.018617571795218e7
793,6.316208770335777,183.74152172863867,1060.2979209685006,139.78296564446723,575.8078646515426,1702.046838467611,4117.900443956963,514.0538587065129,0.00036325609733012243,0.33085889370159355,2.7982743111348327,0.3392609931470531,705970.2666026185,4.021153777520574e7
794,6.656627027474713,183.7433301630849,1060.3271018216205,139.78270048909675,575.5360226570189,1702.2852488320561,4118.035487494271,514.0479874479831,0.0004895484378835135,0.33136196687643665,2.7331714266455265,0.3387741908015849,706086.1749123049,4.023688384628546e7
795,6.505015422142208,183.74594739165755,1060.308033679517,139.78080902109284,575.5876617119056,1702.5181341023194,4118.0697172541095,514.0398965578423,0.0005965998979604592,0.3303178377031867,2.7671389305077128,0.3378910155464962,706201.9373335828,4.026221396138242e7
796,6.411510661289697,183.7463074204766,1060.319795819813,139.7799774216925,576.0084032533149,1702.735929839407,4118.052699286974,514.015269972875,0.00011249722354023106,0.33020185068312113,2.7806936378083265,0.33605378390360713,706317.5542332369,4.028752815059279e7
797,6.5705507582221685,183.747734861029,1060.2998565607697,139.77837418796815,576.6670020215629,1702.9861334125803,4118.370028882143,514.0337475566298,2.1834884762483853e-5,0.33007640249201653,2.7715603455129667,0.3360382999246057,706433.0259766701,4.0312826443918265e7
798,6.458439223768494,183.74825394371442,1060.269999834145,139.7790016088657,576.7139913963174,1703.233467344667,4118.91770851762,514.0430914941704,6.584799069742076e-5,0.330067930269475,2.7352733558107047,0.3357417422850736,706548.3529279105,4.0338108871266454e7
799,6.628173137966428,183.74896925067216,1060.3998306245167,139.77986048910026,576.8937895831232,1703.4888171025837,4120.281321844212,514.0550956796094,5.2812516059930203e-5,0.3290714164448464,2.7267269608266815,0.3329571281091083,706663.5354496187,4.036337546245129e7
800,6.6986130105875645,183.7511696644287,1060.4524844014802,139.7798316242201,576.8900561607908,1703.7150345074515,4120.258488791651,514.0793682877859,5.672390142308359e-5,0.3292048233425761,2.7563776331074905,0.3341608903301814,706778.5739030946,4.0388626247193456e7
801,6.796948742410166,183.75386221229422,1060.4720217906972,139.77980050171027,576.9634463990681,1703.9659407836066,4120.029285702762,514.0955150163676,0.0001259300581750722,0.3296575312962132,2.786314967813837,0.3341303207906468,706893.4686482841,4.041386125512079e7
802,6.791310625490439,183.75442167942174,1060.4309774764527,139.78041213925184,576.9479236414211,1704.1867877457466,4120.190626783193,514.0885671860152,0.00010007584808136016,0.32931988438580373,2.7388934734186705,0.3329863122329654,707008.2200437853,4.0439080515768684e7
803,6.691397686576636,183.75591653055284,1060.3894103831844,139.77931830105376,578.2490533485774,1704.4331214509814,4120.138785870816,514.0909423650985,4.4271542037677136e-5,0.32854344130686225,2.749749396407765,0.33260280258074176,707122.8284468562,4.0464284058580495e7
804,6.736730760340379,183.7575532974923,1060.4275630280122,139.77838007004138,577.551233009674,1704.690810857724,4120.421060650376,514.1103221734153,0.0009970696871732798,0.3283219403555181,2.68948581174584,0.33291087211137127,707237.2942134212,4.048947191290794e7
805,6.671504815895901,183.75782361848815,1060.4465714969485,139.7786625204209,578.0360681252414,1704.9670484759408,4120.243939570896,514.0908829940158,0.0006817636846108144,0.3288070760829451,2.699949371977141,0.33349065066741934,707351.6176980768,4.05146441080115e7
806,6.747094328957417,183.75970625379352,1060.4774432669506,139.7792053288577,578.312297466519,1705.2403405045036,4121.355696072275,514.1049270104905,0.0006082321517055789,0.32899292604536107,2.677767332279359,0.33514169825187007,707465.7992540991,4.053980067306079e7
807,6.678903274368167,183.76149024934097,1060.5287580117222,139.7776727537911,578.9215397947607,1705.4532666966466,4121.9389398538015,514.1146851407204,0.00025122610759353847,0.32829341626766845,2.6239669408599866,0.33418474623096894,707579.8392334504,4.056494163713501e7
808,6.618518576719282,183.7621133734831,1060.5052097279524,139.77736485412763,578.8923712288812,1705.6883977618606,4122.007392817637,514.098675126232,0.0001462291518805614,0.32810531424832784,2.6403552991463357,0.33442065184340247,707693.7379867848,4.059006702922328e7
809,6.605875700539116,183.7641390613931,1060.5050531202378,139.7768498373368,579.014446929934,1705.932799400592,4122.209085655492,514.1073231692711,0.00016710708189293655,0.3275561435564638,2.563819550827702,0.3342428790586947,707807.4958634558,4.0615176878225066e7
810,6.655790165016526,183.767700605381,1060.5181348462274,139.7757349144303,579.438055064862,1706.1815393602737,4122.239724322596,514.1046296779301,7.009632417975808e-5,0.3280281699286655,2.600424770665086,0.33482924275892634,707921.1132115221,4.064027121295056e7
811,6.630506611541591,183.7702830332725,1060.5179357488407,139.7768320016347,579.443316957246,1706.4169587406918,4123.058431216977,514.0983616504976,0.0001608442643714625,0.3282916310041367,2.4960178118146814,0.334828056661864,708034.5903777537,4.0665350062121026e7
812,6.726619989613027,183.77329556145597,1060.610263802234,139.77706955228993,579.6466185661423,1706.6358158789292,4123.332513234556,514.0898848507765,0.00014230592557851196,0.3281532703174772,2.500915174554393,0.335844092296255,708147.927707639,4.069041345436928e7
813,6.669321578337303,183.77486040133144,1060.6139445818121,139.77666690111664,579.504245366172,1706.8572540205546,4123.436775638678,514.1078749891147,7.396660350877937e-6,0.3278535615733754,2.494780470673618,0.336030092705306,708261.1255453909,4.071546141823994e7
814,6.677056583213869,183.77619740949905,1060.6101583401362,139.77718851681473,580.8122341563452,1707.1007612010148,4124.44868408815,514.0980371970786,0.00015055506878525193,0.32799936154711307,2.467621409545359,0.33677742669103444,708374.1842339525,4.074049398218994e7
815,6.494088456402835,183.77896224932124,1060.608444557657,139.77698321515817,581.0048475045621,1707.3483280445023,4124.524939706087,514.1009989439783,0.00018726522642964483,0.328900461088521,2.51827214472155,0.3376291120860894,708487.104115004,4.07655111745888e7
816,6.435679832102153,183.7810375775479,1060.6041963312737,139.77585091885376,581.0656059069424,1707.5780527705097,4124.647956541606,514.11063088048,0.00032411129302545305,0.32865070512629335,2.520643132371106,0.3374835817592345,708599.8855289685,4.079051302371906e7
817,6.476359942093154,183.7811213435545,1060.6229278574306,139.77642378974215,580.6028025298172,1707.7931588719573,4125.234808229109,514.10169157704,0.000544474117361915,0.32888261365185384,2.509931904103155,0.33754814252930676,708712.5288150187,4.0815499557776615e7
818,6.532434583951101,183.78325736638854,1060.6243043622615,139.77540710424898,581.2319900821329,1708.0088645433789,4125.219378009724,514.0654295775905,0.00012498736208499395,0.32807239290152396,2.474531345438322,0.3369454143902526,708825.034311082,4.084047080487114e7
819,6.508923254511387,183.78453339889452,1060.6157382851884,139.77572887509854,580.8517553510442,1708.2526329736938,4127.523866252572,514.0788059440736,0.0002218230206381122,0.32846121511599685,2.5232723574944202,0.3384918435492632,708937.4023538477,4.0865426793026425e7
820,6.475520693521958,183.78608545047229,1060.617018410432,139.77659385160555,580.7800442243973,1708.4850605763174,4127.595245900185,514.0803239954431,0.00021854397255083313,0.32867221271416425,2.5392202327138875,0.3381585527546781,709049.6332787725,4.08903675501807e7
821,6.686197504120514,183.78696793150147,1060.616384929384,139.77628412096524,580.4922555664465,1708.7108617521058,4129.21979001165,514.0899556202253,0.0004832843509916529,0.32879676300641486,2.502989192217683,0.3385453257385281,709161.7274200864,4.091529310418709e7
822,6.6254642988642445,183.78857585467324,1060.616923786189,139.77626038961884,580.5055711481018,1708.9611637282233,4129.463867217767,514.1059479888881,0.0004229491772207439,0.3290435624870205,2.4958383215030153,0.3400034376614398,709273.685110799,4.0940203482813925e7
823,6.654166892449439,183.7906765738402,1060.5940344136436,139.7771460330255,580.5109953501687,1709.175892658492,4129.482282716097,514.1033893905002,0.0008081178732481931,0.32941553270726937,2.4699548448080577,0.33983232875372776,709385.5066827051,4.096509871374508e7
824,6.64906679541798,183.79158280917432,1060.5949353496417,139.77618944213455,580.4515572767743,1709.4017655229713,4129.962501434845,514.1155951534721,0.0008689212716035399,0.32891001072024345,2.612499857272951,0.34082797910074697,709497.192466391,4.098997882458039e7
825,6.690546513976415,183.79295828308577,1060.5997646602907,139.77650558774135,580.4081932308907,1709.6319422353095,4131.222184718321,514.1220361307714,0.00010812184086717025,0.32945304452187923,2.619640598966953,0.3414558667229884,709608.7427912398,4.101484384283595e7
826,6.603999252883682,183.7941826325783,1060.5937527682725,139.7754450525621,580.2445569832107,1709.8796750608428,4131.2666492730705,514.1294423540992,0.00011502766017201793,0.3296479489150413,2.599830135048876,0.34197702275602365,709720.1579854379,4.103969379594452e7
827,6.730522598983271,183.79536839907706,1060.6177266203547,139.77562864764127,580.5390608257801,1710.139995974721,4131.254286705325,514.1322795142353,0.000247292623271278,0.32958983530380415,2.615563864802766,0.3425102041624316,709831.4383759805,4.1064528711255856e7
828,6.720519822931806,183.79532900799302,1060.6266511666063,139.7766754951763,580.6727365620748,1710.3663564804792,4131.203669699792,514.1336637353236,0.0003420264268925166,0.3294908728272443,2.512836251005922,0.34228244251893813,709942.5842886769,4.108934861603705e7
829,6.715919423037462,183.79713711465828,1060.6281755830673,139.7759950643997,580.9963824658082,1710.6300522826618,4131.054282470091,514.1113902068424,0.00030283055230029277,0.32990899487468067,2.518292607622982,0.3407856650452234,710053.596048157,4.11141535374729e7
830,6.681137357467378,183.79938974835676,1060.6281283396734,139.7759266116289,580.961562969049,1710.8729087560782,4131.974865545396,514.1216291102852,0.00021222169584689254,0.3302576906928715,2.617547216981052,0.3416921911117227,710164.4739778765,4.1138943502666235e7
831,6.55780521804968,183.799946818541,1060.6320540300076,139.77753846624805,581.5439451440307,1711.1109791864837,4131.970631787523,514.0883006306697,0.00016768249417964398,0.32979018406223287,2.610887105487734,0.3402830948132867,710275.2184001228,4.1163718538638294e7
832,6.549179774709842,183.80191051247812,1060.6297854657716,139.77769548006466,581.8545044114687,1711.3406583633891,4132.266626137273,514.1006003357879,0.00030930725290545524,0.33017126333605956,2.5813408750868234,0.3406646459138884,710385.8296360205,4.118847867232902e7
833,6.547924532673392,183.80382778423535,1060.6282757502947,139.77656590018103,584.2881553457897,1711.5896377947763,4132.29557496976,514.0958375981494,0.00036070063862325696,0.32984704994267033,2.4588322070488857,0.3403440324979838,710496.3080055367,4.121322393059748e7
834,6.537136548417266,183.80644563120046,1060.6844900091282,139.77903972258983,584.2900920719903,1711.855286723836,4132.0734558982,514.1018404717288,0.00045914887323306175,0.3296763810695286,2.457485370699146,0.3393066533081471,710606.653827487,4.123795434022209e7
835,6.530768327372925,183.80961134815237,1060.671399212814,139.77913962000096,584.1957997932124,1712.1101829628053,4132.0489705858035,514.0997912608856,0.00040679727214865125,0.32934286903198073,2.501505007515732,0.33845858308922516,710716.8674195412,4.1262669927901074e7
836,6.530573694685131,183.8089694834791,1060.6511570177854,139.77944133054902,584.1648960738451,1712.3484499328806,4131.577875601037,514.0802410282943,0.00030460406321708433,0.32921087905996366,2.5110739502252954,0.33939462618142663,710826.9490982282,4.128737072025271e7
837,6.5002124801577565,183.81170999835592,1060.670221942913,139.78022261030114,584.3376660587834,1712.576049997632,4131.751445803772,514.1215687059553,0.00019585141149036644,0.3292057373742345,2.610666488661707,0.3405602084129043,710936.8991789416,4.131205674381572e7
838,6.480628955344969,183.8134993306146,1060.6786262352753,139.78046027235797,583.8991686994502,1712.8385570349299,4133.277301982127,514.1193065210465,0.0002294939171747501,0.32866751734462446,2.4758922085258632,0.3400551091789508,711046.7179759453,4.133672802504958e7
839,6.483152676713644,183.814633522725,1060.712797693622,139.78144746987928,585.0663680363107,1713.0913562520443,4134.296088876324,514.1189854118205,0.00010373395332408109,0.3279881128181818,2.4636416194725257,0.338585943611337,711156.4058023788,4.136138459033484e7
840,6.646841025844424,183.8164102435548,1060.7135380710363,139.78026259982838,585.2087773806634,1713.3140621468403,4135.584980814853,514.1185571263966,0.00010463410239935911,0.32793495162503133,2.394164751966173,0.3387658628397988,711265.9629702627,4.138602646597349e7
841,6.646437717482172,183.81863834583208,1060.7065285007748,139.77999653346887,584.9610016335636,1713.5673162605096,4135.682037702676,514.1101800511534,0.00020949846305029496,0.3278488836229909,2.378815008073502,0.33844438329831394,711375.389790504,4.141065367818923e7
842,6.78423582601431,183.82095001803546,1060.7114750853973,139.77860917250214,584.9551213054019,1713.8196165450877,4136.20661662188,514.0887090861175,0.000221076976401946,0.3281829862574186,2.3954045084368545,0.3393235576467752,711484.6865729007,4.1435266253127865e7
843,6.74676488738487,183.8223315184035,1060.7517609094925,139.7780995695165,584.7841383673432,1714.053210547517,4137.0030845283045,514.0866433448912,6.40081476603882e-5,0.3287290576716933,2.3884367369037705,0.33927248651568476,711593.8536261485,4.145986421685756e7
844,6.662435346060192,183.8230640827588,1060.751869437669,139.77839843276553,584.9544511218958,1714.2810923434904,4136.715994239926,514.0843230602317,6.460633039750974e-5,0.32825147733596993,2.3821990414773495,0.3379057587086241,711702.8912578447,4.148444759536923e7
845,6.706943917152671,183.82410416609758,1060.7522732442587,139.77793737333158,584.9048632670977,1714.5290305597541,4136.671079605746,514.0717758840668,0.00013025763331597773,0.32765123779322214,2.3582614871958754,0.3366359447066818,711811.7997744938,4.1509016414576784e7
846,6.455721096740945,183.8249832846546,1060.75304497027,139.77854544936088,584.9089659955637,1714.7605533846465,4137.115441363622,514.0816726916847,3.084316961121658e-5,0.32764956338196016,2.3628405513052257,0.336555073597804,711920.579481513,4.1533570700317524e7
847,6.766677418596032,183.8277847814621,1060.753199994439,139.77840267037703,584.8982692733601,1715.0017978516505,4137.674135767329,514.095533188322,1.9213571704312926e-5,0.3274142887990391,2.332800372547979,0.33557760419425225,712029.2306832372,4.15581104783524e7
848,6.812325040157361,183.82943723956018,1060.7519756816446,139.77818632018025,586.6696514546866,1715.2414748538965,4137.8877731484845,514.0993458242618,9.53289889480402e-5,0.3274267741380141,2.3854626498415428,0.335191559730763,712137.7536829236,4.158263577436636e7
849,6.8179306240228925,183.831401130512,1060.7521395843753,139.77669914147253,586.5840002415681,1715.4814183955873,4137.826890021423,514.1098206211086,5.124026711200713e-5,0.3272262294142446,2.435687996745969,0.3359079073142627,712246.1487827576,4.160714661396864e7
850,6.897729134389351,183.83263289496318,1060.7519497321396,139.7752488180498,588.6103107915867,1715.7265471833948,4137.78123554161,514.1138103306502,8.165121516867657e-5,0.32727050818608105,2.4182076543820585,0.3362418345122147,712354.4162838571,4.1631643022693105e7
851,6.894313669032044,183.83578357677897,1060.752863527446,139.7746897518544,588.8124283736174,1715.9702741909791,4138.143058895354,514.1185856587953,0.0002034041477259052,0.3272392913523416,2.432539415129213,0.336808914607885,712462.5564862781,4.165612502599853e7
852,6.827398574227686,183.83810311205895,1060.7535660372196,139.77438014240573,589.0997019355942,1716.1905605504057,4138.414590855248,514.1135010996276,1.2778103553046094e-5,0.327722667977869,2.4342542430092635,0.3383164364744097,712570.5696890194,4.168059264926892e7
853,6.803218590595748,183.8395285347783,1060.753520072295,139.77337234104223,589.4344039418727,1716.421263116115,4138.312575975652,514.104342377488,7.57031809257569e-5,0.32768467620540453,2.4286536980660003,0.33931763317825114,712678.4561900275,4.170504591781383e7
854,6.828476309188659,183.84212351460414,1060.767613373461,139.77430720865897,589.7063389854195,1716.6710772525657,4138.068363480087,514.0819939592506,0.00020844075982040522,0.3274296190526635,2.3487525908092266,0.3386692223440888,712786.2162862017,4.172948485686864e7
855,6.847576008515034,183.84380432007134,1060.7679518563946,139.77526626791322,590.2200576691109,1716.9087741125156,4140.257988329875,514.0577503788485,7.857222510665451e-5,0.3275692526181022,2.3664958198184536,0.33895714539022964,712893.850273399,4.1753909491594896e7
856,6.85369043569483,183.84620504470294,1060.7701457977187,139.77540153232738,590.263059552683,1717.1396402386868,4140.308958155517,514.050361734921,0.0002743147641695032,0.3272343388419173,2.3939397883256106,0.33854397052358737,713001.3584464389,4.177831984708059e7
857,6.853677668767546,183.84757632822402,1060.7696624298992,139.77471083004727,590.305648781429,1717.3723873899448,4140.872453024631,514.0552604638551,0.0003544153703387565,0.3276719156279828,2.396548265750937,0.33684380285752497,713108.7410991081,4.180271594834045e7
858,6.847078693411504,183.84926162460025,1060.774536272011,139.77632748583605,590.9510265096951,1717.6117901315806,4140.532293664382,514.0279659890857,0.00019761685967978337,0.32679291804486943,2.3983430493404967,0.3346943809868238,713215.9985241656,4.182709782031628e7
859,6.847579564030298,183.84941290913684,1060.7765330358716,139.77644367495202,590.7754751561343,1717.8595014488171,4140.578716928426,514.0128923560873,6.15894679754092e-5,0.3266818610083547,2.3907114143387957,0.33261323644736707,713323.1310133472,4.185146548787719e7
860,6.832688228315192,183.85029560837836,1060.7756912400662,139.7766405715055,591.3901176208853,1718.090343341263,4140.7779700345145,514.0322245796126,0.000148699298279098,0.32648846114723484,2.226825014875601,0.33184222160178056,713430.1388573709,4.187581897581998e7
861,6.845877708851276,183.8518929369789,1060.7674492204828,139.77812714375983,591.5579524466068,1718.3388327230393,4140.877306145366,514.060872912648,0.00011589445125537168,0.3275699677838919,2.2515917677397965,0.3323386254311542,713537.0223459406,4.190015830886937e7
862,6.845865512981732,183.85553747627318,1060.7601998751147,139.77735031459844,591.7861027490352,1718.5727545634531,4141.425139762649,514.0679500300863,0.00012458231230993988,0.3277550703590577,2.1900640373361284,0.33244861158466954,713643.7817677517,4.192448351167828e7
863,6.8902497203115445,183.85894002089574,1060.7403825243202,139.77858830240766,591.8817006480525,1718.805595483905,4140.833624720267,514.0683905922815,0.00011931911251394922,0.3272864595797016,2.215579877242135,0.331342322287058,713750.4174104952,4.1948794608828194e7
864,6.888906627666756,183.85924046578944,1060.7371517695958,139.77886824626444,593.3956863080637,1719.0561588518335,4140.426514145691,514.0344643717284,7.688982952913648e-5,0.3273374509359831,2.2096325305137725,0.3319060006244107,713856.9295608628,4.197309162482939e7
865,6.967036019294937,183.8609867634324,1060.7365489915874,139.7774234266463,593.4161344578526,1719.2807042222557,4140.487967459529,514.0236575528663,0.0002905758957467697,0.3275711716363079,2.208473607525093,0.33097381126954817,713963.3185045513,4.199737458412123e7
866,6.924851525405529,183.8632822639948,1060.7479957813698,139.77744440564982,593.4205519275655,1719.5275598697276,4141.066298013728,514.0365127912592,0.000139454621034929,0.32623753789949045,2.2270239954537487,0.3291743413184766,714069.5845262671,4.2021643511072494e7
867,6.93457090127265,183.86512592140502,1060.7328164540063,139.77632893881312,593.5688045102467,1719.7430981249086,4143.49099213098,514.030217436035,9.431787452740537e-5,0.3267502909915894,2.239579512887076,0.3297121642905618,714175.7279097309,4.204589842998162e7
868,6.904177879418057,183.8674941204663,1060.7376331760845,139.7745515136541,593.7638979765287,1719.9578989541958,4144.4854039739,514.0277813355494,0.0002667442887513971,0.3267109008951231,2.4908452353899975,0.3307828719826889,714281.7489376824,4.207013936507698e7
869,6.941648081164203,183.86923987883438,1060.7259118870193,139.77484392680614,593.9370363415536,1720.1817757107451,4144.63166758622,514.0217798692447,0.00034001883875589556,0.3268918310264608,2.4936246851508486,0.3310165478512262,714387.6478918843,4.209436634051722e7
870,6.943683689196746,183.87049470116335,1060.7229596644343,139.77596362494626,594.0220327271837,1720.4066814520017,4145.150461712393,514.0107585094554,6.812325750615855e-6,0.32609443504198865,2.4540036642372343,0.3298200796988072,714493.4250531277,4.2118579380391486e7
871,6.941843504673557,183.87187382157327,1060.7244979587208,139.77627900755726,594.1154301106152,1720.6390293002241,4145.274018621449,513.9993953659529,9.472552596889727e-5,0.32704272955916847,2.455650813701652,0.32964186089023284,714599.0807012354,4.214277850871971e7
872,7.000087179522666,183.87390371004636,1060.7249143380823,139.777661279659,594.4653964465408,1720.8776790319541,4146.4242064727605,513.989108047596,0.00033041016462220796,0.3280269339733907,2.468811288025222,0.329713828420929,714704.6151150675,4.2166963749452926e7
873,7.101205467597083,183.87476705731564,1060.748200257277,139.77703574394843,594.1463455174065,1721.1196846558255,4146.461915914078,513.9785946283472,0.00029474762027348334,0.3281167468656768,2.378152970817723,0.3300556306664193,714810.0285725247,4.219113512647351e7
874,7.179668622255349,183.8761010124918,1060.7756658602643,139.7779509570509,593.4178134893315,1721.3695657216322,4146.6969217521655,513.990373568487,0.0003505870797653188,0.3270278834537991,2.363955836179457,0.32863317920382185,714915.3213505538,4.221529266359545e7
875,7.15748021883644,183.87618414439444,1060.7622272592498,139.7765551869071,593.412074929427,1721.6164212482568,4146.87945967616,513.9664161844252,0.00030788863602992933,0.32703509278465825,2.365222259025586,0.3277353909084997,715020.4937251513,4.223943638456467e7
876,7.155661563124681,183.87822154029305,1060.7619705534676,139.77754439265442,593.3906403709121,1721.8644147106431,4146.604456366256,513.9533753916464,0.00029928262995326804,0.32691947125184034,2.349777486564392,0.32666366038452693,715125.5459713679,4.2263566313059226e7
877,7.157477143446272,183.88078308083976,1060.757322219396,139.77740388732465,593.3605110318308,1722.1086483808328,4146.689773471937,513.9505957518894,4.709274969627586e-5,0.3265207905214965,2.395156517508326,0.3268250297972473,715230.4783633128,4.228768247268966e7
878,7.159564162553124,183.88291663531385,1060.7536396558355,139.7772370918979,595.2258113009825,1722.35532905399,4146.760255519875,513.9300586275479,0.00017281937414281856,0.32629650896367657,2.3274730217498814,0.32626577120603095,715335.2911741585,4.23117848869992e7
879,7.183013465294948,183.88564445225296,1060.7485685463148,139.77664950919348,595.3147999697845,1722.5799632328467,4146.885804071457,513.9482556734426,2.9956624302940327e-5,0.32667792764953085,2.3325218690711154,0.32702157451748154,715439.9846761441,4.233587357946406e7
880,7.181098087170312,183.8884620710735,1060.7704200637918,139.77713418997004,598.0110172381778,1722.8248179169132,4147.068937421929,513.9590356493638,0.00010209862449528373,0.32618093265392845,2.325059423183518,0.32671581090366636,715544.5591405806,4.235994857349372e7
881,7.176614163489148,183.8900033986919,1060.831763756094,139.77654345644646,599.3431491772375,1723.0700442240006,4147.24231164472,513.9648452447674,0.00031733054913729575,0.32642977959138275,2.3429234875990232,0.3264205342166237,715649.0148378542,4.238400989243115e7
882,7.17152533461001,183.88957854771556,1060.8317600341181,139.77590226861133,599.4467693426444,1723.3210389292249,4147.321046429369,513.970465790857,0.0006734966701742451,0.32725648531129053,2.332386472149949,0.32702822014274774,715753.352037431,4.2408057559553124e7
883,7.252937840055893,183.89132455984787,1060.842487822379,139.77495490695176,600.7690596645526,1723.5627172641744,4147.369791118272,513.9642680019141,7.099406263932906e-5,0.32628654453563904,2.329356268575509,0.32544131628594086,715857.571007861,4.243209159807044e7
884,7.234940101344591,183.89141338259498,1060.8471884099288,139.77308270977863,600.7541514965995,1723.803225354229,4147.540448368715,513.9584920677019,8.248665062637883e-5,0.3265609132039826,2.360231929476697,0.3261139579041024,715961.6720167828,4.245611203112821e7
885,7.236775297668828,183.8931010261018,1060.8326459300558,139.7741248307658,600.8520593410522,1724.031981739715,4148.166571361961,513.9612589935322,6.366158152104617e-5,0.32744076200008215,2.454080391235493,0.32792279875161856,716065.6553309265,4.24801188818061e7
886,7.257435940130904,183.89481034550212,1060.8359570247305,139.77406038534605,600.8494304087105,1724.244308536186,4147.4969835328275,513.9540174314578,8.828494298995793e-5,0.3270723113759494,2.464009555171913,0.32813791769206313,716169.521216119,4.250411217311859e7
887,7.283144134078384,183.8955340732927,1060.8337952288325,139.7744393749126,600.5802986215293,1724.4534500808084,4147.665919132234,513.9657660434384,3.0256464583544584e-5,0.32787398581832694,2.422176694609618,0.32900855238833715,716273.2699372877,4.252809192801528e7
888,7.277276197551714,183.89828548141202,1060.8334577713263,139.77398687711764,600.5187378198864,1724.6798985533337,4148.033655533249,513.9794091589631,0.00023684180735017435,0.3275993361754274,2.404071354063717,0.32952271427290447,716376.901758464,4.255205816938103e7
889,7.271069594220307,183.90027630048664,1060.803460697462,139.77361893955492,601.1324552012258,1724.9167288113943,4147.820844397469,513.992820750679,2.6996997576134163e-5,0.32801078757596663,2.3865238198474117,0.33092094598438826,716480.4169427884,4.2576010920036376e7
890,7.289643767735811,183.90127741643877,1060.8022940478334,139.77316734148476,601.0787158060788,1725.1479178467885,4147.895708574136,513.9863846283928,1.3000825333620014e-5,0.32731410495566016,2.3468893244202036,0.3279120629073194,716583.8157525132,4.259995020273763e7
891,7.270503464363742,183.9025822921761,1060.7950901784181,139.77197699308377,601.3115616138107,1725.3846782569003,4148.305933116955,513.9872326501704,3.629015634487587e-5,0.327604833210857,2.3721311451853353,0.3284397388071149,716687.098449008,4.262387604017724e7
892,7.249651364692568,183.905376817902,1060.8192978831191,139.77129868972432,602.0247316458398,1725.6322398560856,4148.15501983814,513.9805887298445,5.1943274115728855e-5,0.32804775731341007,2.3025821633497117,0.32752737423355804,716790.2652927623,4.264778845498397e7
893,7.258151995949561,183.90936951357972,1060.8162519060952,139.77277074543753,602.5140372440584,1725.8824540473718,4148.233718607319,513.9791516861363,7.798597494002024e-5,0.32791528360907574,2.2917511172556715,0.3268950875587353,716893.31654339,4.2671687469723225e7
894,7.243145732135417,183.91270782030415,1060.8089796546165,139.77346550598975,602.7905810742678,1726.1235210781742,4148.8423309577065,513.9583083616301,0.00010878597390728828,0.32773249676746574,2.2780284581378965,0.32686983954856963,716996.2524596337,4.26955731068972e7
895,7.268946449646023,183.91510198017573,1060.8262853897304,139.77445203527648,603.3886531892613,1726.3444239696146,4148.871488754381,513.952958014971,0.00013565587983066507,0.32776436617827515,2.2310042513203143,0.32633189916499006,717099.073299368,4.2719445388945214e7
896,7.266976076143578,183.9176595088206,1060.808175698584,139.77604129270912,603.4691703373452,1726.5852579296575,4149.475983326814,513.9746112372898,0.00022859230205085623,0.32800368558869064,2.24506208350806,0.3264833590314625,717201.7793196036,4.2743304338243924e7
897,7.27417256494698,183.92027994013898,1060.79837084343,139.7759524993102,602.9626169708041,1726.7934525465585,4149.9774116365015,513.9651877688424,0.00044244315290598024,0.32786333759158726,2.2687313286399444,0.3258553357829253,717304.370776491,4.276714997710756e7
898,7.267718058218975,183.92418095589565,1060.7942008491812,139.7754209152096,602.5654469320091,1727.0371190162587,4150.244820503795,513.9568857798483,0.0001613913655091892,0.3280159267700918,2.2639900648593994,0.32577518396231087,717406.8479253249,4.279098232778818e7
899,7.271797618261871,183.92515632027514,1060.7585269385172,139.77502236864052,602.5530011123539,1727.2748673262838,4150.365287800494,513.9528327922493,0.00012584835315010423,0.3275633903275207,2.2675233369643593,0.32570102482633395,717509.2110205472,4.281480141247592e7
900,7.26861804949192,183.9272111537022,1060.7832141220956,139.77387201445487,602.696079831572,1727.4907011126847,4150.5653901495025,513.9331305792674,0.00017164598750696314,0.3268033985638411,2.3014911918282905,0.3251151921188099,717611.4603157514,4.283860725329921e7
901,7.250363192061627,183.92918294179395,1060.779240339461,139.7734589269554,602.4284661682208,1727.7268496747838,4150.62578586199,513.9483004887219,0.0001953242178842629,0.32690820735718845,2.3160365151993574,0.326057999607599,717713.596063686,4.286239987232503e7
902,7.2377646271762615,183.92941731314727,1060.771083563653,139.77356592266483,602.4145082999262,1727.9313405377893,4149.786710157241,513.9392992968039,0.00021869396380225226,0.327535659042652,2.3287446645742875,0.3276905482850453,717815.6185162585,4.288617929155917e7
903,7.242878959014547,183.9297450607935,1060.713842059078,139.77286377008326,602.586635524035,1728.1728673015682,4149.768699344153,513.9500053669192,0.00015350182093243347,0.32718220261092484,2.335288575835648,0.3270635120091553,717917.527924539,4.290994553294641e7
904,7.160935639809736,183.931399181529,1060.7164249325174,139.77173742070065,602.589404404779,1728.3843695615783,4149.768028467869,513.9373753559792,1.4456069834523078e-5,0.3276046731250307,2.31854648616104,0.326737916956769,718019.3245387642,4.293369861837082e7
905,7.126236806341808,183.93293682919972,1060.7103416397895,139.77190207029278,602.74828922234,1728.5971260233714,4149.832983789691,513.9535123873277,4.5758053829558776e-5,0.32762998502475227,2.206639248539318,0.3262672677275594,718121.0086083404,4.295743856965597e7
906,7.037067090392156,183.93386265105792,1060.7027496319815,139.7714722756738,603.2556722612882,1728.8412739057658,4149.9963723399915,513.9091755132222,1.9813957237602153e-5,0.3279338453616431,2.1906867804649437,0.3267864533933115,718222.5803818479,4.298116540856513e7
907,7.090677333374288,183.93481324013615,1060.64729407859,139.7695779509096,603.5171050962797,1729.057344061345,4151.576365629996,513.909666262747,0.00013270205340631946,0.3274417718937342,2.187576232652873,0.32612066500120607,718324.040107044,4.300487915680156e7
908,7.090422840078418,183.93592858923301,1060.6861924646364,139.7692111637082,603.4138045472702,1729.2736897414397,4151.74171447508,513.9047970605797,7.769756598463573e-5,0.32687848731639896,2.1253926625035433,0.3244221390303301,718425.3880308677,4.30285798360087e7
909,7.048995976212154,183.93858907089333,1060.6778304915733,139.77028339632224,603.6493098902733,1729.5244473278872,4151.923609509684,513.9177646990532,0.00020475613575854368,0.32776494392079203,2.1326347227858378,0.3260966356264215,718526.6243994415,4.305226746777042e7
910,7.041946928453058,183.94015547992998,1060.6962711968915,139.76797778281605,604.0250154926136,1729.7592353333207,4152.055530124568,513.9255702613102,0.00033925421087133145,0.32752539879912407,2.147496043299782,0.3264727505088443,718627.749458077,4.307594207361126e7
911,7.0434021532383895,183.94166708756742,1060.7525092719684,139.76906893198046,604.0431118188429,1729.9685949362406,4152.735865064779,513.9209938747158,7.459695950728928e-5,0.3278464975947137,2.1563146398299295,0.3252660906904315,718728.763451277,4.309960367499662e7
912,6.989600840695061,183.9438597541893,1060.762144994312,139.7684050344587,604.665486680337,1730.1848696530767,4152.481915385802,513.928761436112,0.0001964492464594514,0.3278198079327456,2.181033077047971,0.32628049099391954,718829.6666227398,4.3123252293333024e7
913,6.982467245248472,183.94321911802467,1060.7877591193278,139.76996663072657,605.0868170453894,1730.3940577447706,4152.522938356336,513.9512958829296,6.573357916295208e-5,0.3265360437707113,2.1906827417178647,0.32466926071246943,718930.4592153624,4.3146887949968316e7
914,6.945364410932257,183.94627112608669,1060.785628106162,139.77006697097667,604.8525357826786,1730.6330274660147,4154.137990854157,513.945479451949,0.00020109526258238475,0.3259492292673033,2.1132434592772142,0.32311577935864405,719031.1414712442,4.317051066619192e7
915,6.895558284487947,183.94922856864,1060.7751289178111,139.76895745634587,604.3545254977051,1730.8841695498334,4154.178345898906,513.9606921310286,0.00019983025470082794,0.3254290085515578,2.1337767380257446,0.32250853223509685,719131.7136316902,4.3194120463235036e7
916,6.867784624480805,183.95130850289064,1060.7666552936425,139.76790722469653,604.3681786972169,1731.1117145913788,4154.1618733958185,513.9877171708192,7.635884605861065e-5,0.32467393147520973,2.1470922530674557,0.3218507112136601,719232.175937215,4.321771736227087e7
917,6.957037163877089,183.95385335725874,1060.7587766160714,139.7677611560145,605.6140012434232,1731.3466109727633,4154.161785472198,513.9717456086636,4.828379189802945e-5,0.32432654659217974,2.155875207429176,0.32137688417743115,719332.5286275456,4.324130138441486e7
918,6.968207224207504,183.95580346126934,1060.750885907129,139.76798801326393,605.6017532027748,1731.5893835793127,4153.990415332259,513.96432641444,2.2698774500895524e-5,0.32440538138355396,2.1623126604768004,0.3221023627845716,719432.7719416253,4.326487255072489e7
919,6.90253192615512,183.95619338001185,1060.7436273446629,139.76807804442467,605.6160772945173,1731.841861850271,4156.010373128631,513.9476584178776,0.00021891407334351243,0.32436881579927834,2.124406171117016,0.32149149283601464,719532.9061176168,4.328843088220151e7
920,6.879787364214508,183.95944809935537,1060.732483964318,139.76707907348282,607.1672062920942,1732.0678482707985,4156.076800847809,513.9526404664482,0.0001918192674565944,0.32496427344629747,2.1281411920886057,0.32273967488159344,719632.9313929061,4.331197639978816e7
921,6.9424049999449835,183.96065151846855,1060.7290145727416,139.76739928914034,607.0550709623008,1732.3009775756414,4156.294276236282,513.9609624126789,9.959646877177875e-5,0.3251587780434408,2.1494441412315837,0.3229039552701158,719732.8480041053,4.333550912437139e7
922,6.942691720708126,183.9610936288916,1060.7071432197122,139.76779632819498,607.0357236262686,1732.539849694514,4156.336984657655,513.9541513453601,2.5734942937560845e-5,0.3247149027880928,2.181966862025888,0.3222541408649426,719832.6561870562,4.335902907678106e7
923,6.906255825057315,183.9639218246914,1060.7111557783528,139.76968745440857,605.6486664008892,1732.781443915978,4156.482767190509,513.9583171179537,2.7175856985195423e-5,0.3248640386240714,2.189535728451574,0.32249314058010214,719932.3561768335,4.338253627779057e7
924,6.891270799331778,183.9688067550147,1060.7070906635272,139.76904230733732,606.6505477108298,1733.011101955201,4156.573117325134,513.949517406906,7.541953652889788e-5,0.324436856534292,2.1975462444739833,0.32178804167509584,720031.9482077487,4.340603074811707e7
925,6.898990423459736,183.97007188274105,1060.6797693423157,139.7688519011321,606.7860241477449,1733.2262043385285,4157.575020870919,513.9741229409423,4.697815143117623e-5,0.3245536242939001,2.211171993981452,0.3215290004339037,720131.4325133525,4.342951250842166e7
926,6.90775403860971,183.97394210539346,1060.6201684184098,139.76941759118438,606.8085519337701,1733.4760274792025,4157.798500490163,513.967205222135,2.5473003915976733e-5,0.32438571841555697,2.2406638150810068,0.3211226086658791,720230.8093264388,4.3452981579309635e7
927,6.895898191021274,183.97477526344028,1060.6255012328356,139.77071182834743,606.8756400135157,1733.7156298509574,4157.793848430196,513.9792910092757,2.940175579624338e-5,0.32458046545843244,2.314747723976666,0.3221103655679538,720330.0788790477,4.347643798133067e7
928,6.862943696221578,183.9742277568848,1060.6400388511993,139.77116178250483,606.977195822005,1733.9479223019146,4158.4277674837285,513.9993030122885,4.022618156795943e-5,0.32455525323306517,2.296739850603444,0.3226490555033542,720429.2414024684,4.349988173497902e7
929,6.78509676382987,183.9758294980867,1060.637567815033,139.77135802879636,607.2086049247013,1734.1650878203677,4158.875754300584,513.9772889047155,1.5310519074773765e-6,0.3240183272802923,2.1879226584866274,0.32127478771663615,720528.2971272435,4.352331286069376e7
930,6.669419432510381,183.97708149750383,1060.6448788588066,139.76983012734635,607.2503818891669,1734.403158921942,4158.741341150531,513.9830720435906,5.166888320218277e-5,0.32357928810851383,2.2005765169143388,0.3201635686256435,720627.2462831709,4.354673137885897e7
931,6.775965913368623,183.9789798328549,1060.6397587105766,139.76928129199678,608.1638222855179,1734.638045370717,4158.470003152327,513.9691297648188,7.350926546223491e-5,0.3238787442183858,2.2052053416982744,0.32091208285832235,720726.0890993079,4.357013730980394e7
932,6.785410023706959,183.97971225623326,1060.6246740281154,139.7682207792615,608.5849499455617,1734.8454322869045,4158.394009410539,513.9555211606048,1.635469311622728e-5,0.32382655120507897,2.1794598620100487,0.3217094379407913,720824.825803974,4.3593530673803404e7
933,6.801345749870279,183.9808192095366,1060.6485585855314,139.76873419440724,608.6137708095386,1735.081770793582,4158.463879106155,513.9469786744079,0.00019303572349826936,0.3237838115541493,2.166972950220611,0.3213217148069618,720923.4566247541,4.361691149107773e7
934,6.738820848013916,183.98240872260536,1060.650961100745,139.76890514944557,608.601333905255,1735.2961880761802,4158.449400668039,513.9721837503687,0.00019287346333385358,0.3241377670857323,2.1354332251775077,0.32164493241874387,721021.9817885021,4.364027978179308e7
935,6.702324829818053,183.9821405478317,1060.6001493757408,139.76815195543642,609.2783532151216,1735.5415137241457,4158.41196492547,513.9566904719688,0.00017462307442883684,0.32380035749775454,2.164326414207153,0.32118577190941966,721120.401521343,4.366363556606168e7
936,6.6898460119571155,183.9841711270564,1060.5675641180574,139.76823927523296,609.3855783501314,1735.7418689431986,4158.974657642551,513.970927494625,0.0004478931548419496,0.32400735910893347,2.210826395076765,0.321057573164284,721218.7160486771,4.368697886394201e7
937,6.68678844891474,183.98469941580888,1060.617856119813,139.7689443408917,608.8593535420719,1735.9621432142899,4159.485026957034,513.9689406515795,0.00018823298643155795,0.3245188342346904,2.22551258392582,0.32155517016833135,721316.9255951826,4.3710309695438966e7
938,6.680141523432667,183.98650997514878,1060.5749543708553,139.76890995914385,609.3742902961254,1736.2073011050175,4159.448006223872,513.966548737896,0.0002628612240300754,0.3245917901926856,2.1945134948302893,0.3227086226328517,721415.0303848186,4.373362808050408e7
939,6.762516510721412,183.9883160982311,1060.5457801741456,139.76911803206647,610.0891275203903,1736.4119761138827,4159.702080500233,513.9812927203284,0.0004818777229047555,0.32507018535174587,2.188583089647409,0.32286092479801304,721513.0306408284,4.375693403903574e7
940,6.769091266567671,183.98915716688057,1060.4959831645742,139.7678585716031,610.1772025478392,1736.6476644487025,4160.3277184569015,513.9548509882051,3.3224686944777204e-5,0.32541776800993505,2.2183699316850607,0.3235914564471323,721610.9265857424,4.378022759087935e7
941,6.757274207039586,183.9905746299965,1060.4904597682562,139.7673289408284,610.2501115373746,1736.889049212546,4160.478566255378,513.969290734038,4.281328642719018e-6,0.32535945119730064,2.192734674376993,0.323511500680465,721708.718441381,4.3803508755827576e7
942,6.804402886572575,183.9916255074208,1060.494393278691,139.76654327990207,610.1260841980239,1737.1279323887647,4160.708248393163,513.9654600815139,0.00010959844428271026,0.325247176900358,2.1983629391286286,0.32362432622705056,721806.4064288583,4.382677755362049e7
943,6.802838520986029,183.99187008905378,1060.528026611939,139.76621020034483,610.2459071300359,1737.3511071966047,4160.880347334859,513.9438227458461,0.0005495879389627589,0.3248527220046409,2.1211232274550866,0.3232444858907188,721903.990768584,4.385003400394579e7
944,6.806590658282289,183.99341892685248,1060.5679047751203,139.76563069464524,611.8576047357448,1737.5945534217396,4161.181174154382,513.9731773622103,0.0003520474280094277,0.32475808267501693,2.1274743337168047,0.32384525922227403,722001.4716802672,4.3873278126439e7
945,6.852139730702106,183.99352375779804,1060.5300799850388,139.76580113319417,612.5792217148105,1737.82976199763,4162.404689510957,513.9883101987108,9.020945128668245e-5,0.3253242077678239,2.117937586887706,0.3237169547288415,722098.8493829195,4.389650994068367e7
946,6.854771037282376,183.99387740945036,1060.531659062136,139.76575305493873,612.7654562996725,1738.0625388409965,4162.196348891719,513.9741735325929,0.0003322074601328495,0.3250455314422728,2.132413625813683,0.3229902863755887,722196.1240948569,4.3919729466211535e7
947,6.855651531383387,183.99514081858652,1060.483211979488,139.76650351391703,613.249444097845,1738.2915325912873,4162.245497713465,513.9844543974071,0.0006442695867008297,0.32544282575332883,2.1518444411208293,0.32368550315309763,722293.2960337038,4.394293672250273e7
948,6.83467344278813,183.99738582106926,1060.3642508260205,139.76669662380309,613.5400793417521,1738.5124735423574,4162.469283940609,514.0054030294151,0.000331734722976762,0.3257951011250123,2.1581322286862132,0.3235478136888517,722390.3654163958,4.396613172898599e7
949,6.812616744360184,183.99821416256054,1060.3485382227877,139.7672907477207,613.8196874879321,1738.7402929241646,4162.94720866976,514.0177398284627,0.0006032658083086062,0.3259884084610251,2.168486981586284,0.3228862065649109,722487.332459182,4.3989314505038805e7
950,6.810418922187409,183.998744140105,1060.2277910239623,139.76675407858534,613.7654293930008,1738.9599672087102,4163.327414061806,514.0157770462288,0.0005298121629948582,0.3254595435071187,2.2034139757170124,0.3231829007920015,722584.1973776283,4.401248506998766e7
951,6.787748970496182,184.00009515533839,1060.2005115848597,139.76578897343538,614.3252766736763,1739.1595414555704,4163.287750028574,514.0364662563669,0.0005030611055190093,0.3247859925383011,2.196853511115478,0.32197409798019916,722680.9603866203,4.403564344310818e7
952,6.782904386887594,184.00244259485498,1060.1205411627593,139.7643695478563,614.3707818882943,1739.396861515575,4163.623106738325,514.0250852605286,0.0004471223435302818,0.3244665729444415,2.1821699889248976,0.3218734328376506,722777.6217003659,4.405878964362532e7
953,6.741187592517349,184.00500471839663,1060.0768291463573,139.7627231126295,614.4918857100391,1739.601103171762,4163.754625750444,514.0069064633385,9.404011279912083e-5,0.3239853528222517,2.1551315876029093,0.32143289127904295,722874.1815323987,4.408192369071358e7
954,6.758302431586571,184.00658789045747,1060.0982332181552,139.76284688169423,615.1877719930441,1739.8193290329702,4163.885299563876,514.012147956778,0.00010077487092985393,0.32440557031245304,2.1582994035142065,0.32196639178073705,722970.6400955803,4.410504560349717e7
955,6.753240191879399,184.00875882654586,1060.0815183535078,139.76105837862994,615.4364925868035,1740.0389433485548,4163.702213138971,514.0186384791017,0.0001700558256061413,0.3240256934806586,2.1196207538190492,0.3209176073502298,723066.9976021029,4.412815540105018e7
956,6.740455754506797,184.01069197417195,1060.14949112597,139.76250830969977,615.5039849333793,1740.2680469537931,4163.7912222281975,513.9965470782791,0.00015219567410440504,0.32393103004154206,2.1196919338927955,0.32017188153330783,723163.2542634931,4.41512531023968e7
957,6.6997225299471665,184.01209077767058,1060.3207681818885,139.76405977578463,616.4379901961586,1740.4875135551752,4163.902835055231,513.9839177065857,1.5327346318372292e-5,0.32345276521939714,2.1458521440076765,0.3196130462877351,723259.4102906135,4.4174338726511486e7
958,6.686929614094424,184.014431845172,1060.2418165984584,139.76358530852676,616.5998053987652,1740.685536315413,4164.138375056682,513.9728997467154,2.8186302643007366e-5,0.32365319173978796,2.1161261393277755,0.31954752557825145,723355.4658936666,4.419741229231913e7
959,6.685528099561452,184.0157664349487,1060.2261607001758,139.7643250959734,616.6194747133957,1740.8936978114893,4164.200905057822,513.9924992181682,2.589226869531558e-5,0.3238367701903054,2.101181078640934,0.3199340554491831,723451.4212821964,4.422047381869524e7
960,6.619205437177698,184.0165283219456,1060.2070100309156,139.76426425551628,616.5832066376738,1741.1343278528543,4164.162280857243,514.0201043827198,2.6555901627034473e-5,0.32354655573149255,2.1638444131147025,0.3196874641139304,723547.2766650921,4.4243523324466154e7
961,6.627504556528038,184.01809318060535,1060.150718212191,139.76498349525244,616.6402201668072,1741.35017974852,4164.205631250442,514.0077963694988,2.8402075145095296e-5,0.32370286275695875,2.169964696118086,0.319450953061922,723643.0322505905,4.426656082840918e7
962,6.626740533479733,184.01909280198984,1060.1630043990954,139.76401918871952,616.9531494321329,1741.56445490545,4164.313361931033,513.991474040493,1.8921069568023086e-5,0.3236881633839122,2.1156007473409773,0.31957915884170224,723738.6882462783,4.42895863492528e7
963,6.614292768026758,184.02136543728443,1060.1860107312264,139.76332918954802,617.1904769404551,1741.7872938387518,4164.873023225679,514.012280568079,0.00030083960916726937,0.32366930812031997,2.0625074575102644,0.31967498016978685,723834.2448590955,4.431259990567681e7
964,6.539056678558154,184.0242862121239,1060.1965209632979,139.76219490044892,617.467140698305,1741.9933428428872,4164.803508542887,514.0056233580016,1.8793866047417396e-5,0.32409974160805255,2.061536956379541,0.3204388833371206,723929.7022953379,4.433560151631258e7
965,6.553322581242583,184.02658186486457,1060.1866083674522,139.76333525957276,618.2117494528632,1742.202750936865,4164.5438326320755,513.9999241440615,2.55317305573044e-5,0.32425681660176486,2.058950430403115,0.32030689454135314,724025.0607606592,4.4358591199743114e7
966,6.887059377626542,184.02761631588137,1060.161815770555,139.76305443092534,618.4938485640675,1742.4386157933318,4164.489052544208,514.0142554891704,1.714685163278773e-5,0.3251102451473005,2.1191102410082294,0.31987344676756135,724120.3204600742,4.438156897450333e7
967,6.884998420425973,184.02982514292717,1060.152859205991,139.76273061521718,618.71159256919,1742.6600057959827,4167.068217674218,514.02304000917,4.600802981258312e-6,0.3250217070356668,2.1110777193910053,0.31925649864221606,724215.4815979617,4.440453485908017e7
968,6.876732687907861,184.03316021590973,1060.15090378388,139.76186061887066,619.3705209176763,1742.8962279329542,4167.173088675816,514.0142506463474,0.0001938469288234046,0.32527135262069223,2.1141299157596904,0.31925886797553615,724310.5443780664,4.44274888719128e7
969,6.950022544334843,184.03354293881966,1060.1007558044303,139.76126328038828,619.3240267781031,1743.13936937139,4167.200128664866,514.0104032645622,0.00016880493092230608,0.32531110965587856,2.130080262944716,0.31895569598947376,724405.5090035022,4.445043103139276e7
970,6.91615609436451,184.03563196986198,1060.172097960863,139.7611480827193,619.3319351294912,1743.3371921712976,4167.402194510677,514.0066721689436,1.0429423582536401e-6,0.32522008211501213,2.166632491484279,0.31839135046136463,724500.3756767539,4.447336135586419e7
971,6.896271905933077,184.03774281421786,1060.088162395079,139.76107080714687,619.791377373062,1743.5559237654757,4167.719440228931,514.0212077535905,6.261794146666944e-5,0.324595814740073,2.162298635532352,0.3179221293265583,724595.1445996811,4.4496279863623925e7
972,6.888431422727194,184.0395747159467,1060.1016850277642,139.76058861814582,619.8152923297057,1743.7777733709881,4167.787365207208,514.0027193284694,0.00011311688479054283,0.32415230857392735,2.143500920643646,0.31713675058873425,724689.8159735196,4.4519186572921716e7
973,6.858846652818329,184.03991232423218,1060.1096252982857,139.7599317506482,621.1541326942079,1744.022624324893,4168.128554265989,514.0087151383552,0.00012373142260457826,0.3242676014684768,2.14112872851058,0.31796973094718517,724784.3899988844,4.454208150196039e7
974,6.906319309886385,184.039285602624,1059.9916461733053,139.75856978620672,620.7093711934763,1744.2410470372488,4168.150962648175,514.0222817739722,0.00016887529488940345,0.32404353330938607,2.148742628651803,0.3189098473104493,724878.8668757727,4.4564964668896034e7
975,6.97401300031845,184.03933089392407,1059.975887916873,139.75835766001032,620.8307101072883,1744.442955358462,4167.808928533868,514.0022947437885,9.014244528771087e-5,0.3246104985072864,2.2403914566809817,0.3193399326196106,724973.2468035655,4.458783609183811e7
976,6.96095382668841,184.03974800910436,1060.0103872765317,139.75701740803365,621.0279996609629,1744.6596751601196,4168.2012910386175,514.0156536923205,3.627055889410258e-5,0.324365907099408,2.176679419467405,0.3187388086743473,725067.529981031,4.4610695788849674e7
977,6.972124788053634,184.04118312462612,1060.0004353069376,139.75762211986756,620.8068073521622,1744.8644787276658,4168.7872642070615,514.0174703369012,0.00028779894967101427,0.3246506018571216,2.194521280704862,0.31798385323695433,725161.7166063265,4.4633543777947545e7
978,6.952099661327452,184.0443119020858,1060.0062190137226,139.75666964764932,621.4055077635524,1745.12218583175,4169.495233605107,514.0244940303418,1.1212114486625069e-5,0.3249029226071169,2.1818627347786332,0.318000487721793,725255.8068770015,4.465638007710241e7
979,6.916326174398364,184.0466798598386,1059.9090815981745,139.75596411327606,621.4057533964157,1745.367254330044,4169.626166983115,514.0601220217055,0.00014419519720831886,0.32489527028751797,2.1762009660740205,0.3171226747275541,725349.8009899992,4.467920470423906e7
980,6.910269306775149,184.0476438223167,1059.908606318284,139.75738364370116,622.12152264107,1745.5926199831185,4170.143437307877,514.0749038178767,1.5023460719021386e-5,0.3252435862139601,2.1768038956771534,0.31788693376987326,725443.6991416601,4.470201767723654e7
981,6.948163993913113,184.05129409076375,1060.0045975074834,139.75841907644863,622.1110347799341,1745.8060160863545,4170.200391396284,514.0561737661018,2.8315611984908173e-5,0.3243122347280697,2.1702544182522843,0.3173670928610179,725537.5015277241,4.472481901392824e7
982,6.917057539539769,184.05281358689928,1059.9880779024668,139.7606846272292,622.0668560000422,1746.023456921293,4170.099147974432,514.0585159185175,5.7583315538067836e-5,0.3239690832160007,2.1713928189002445,0.3167574773366955,725631.2083433323,4.474760873210217e7
983,7.016571370382394,184.05366184627186,1059.9621574548146,139.7592538319957,621.9731240885371,1746.2462159761496,4170.010810493559,514.0514438640123,6.910470483489917e-5,0.3239214584839929,2.264377717526827,0.3167252739867574,725724.8197830302,4.477038684950104e7
984,7.018118385697335,184.0552187987318,1059.8873456330766,139.75819819931883,622.1409463263084,1746.4636694997503,4169.932256570785,514.0553395781889,5.453433550428599e-5,0.3240389760090464,2.252722649090174,0.3165751597150237,725818.33604077,4.4793153383822456e7
985,7.0252283264568405,184.05726321145946,1059.9012397535053,139.75818576571425,622.8092238819057,1746.6552864998862,4169.7990720124635,514.0537297028968,1.2799569503840758e-5,0.32312885902973204,2.146344125500036,0.3151251914906145,725911.7573099127,4.481590835271906e7
986,7.042415583380716,184.0577230840226,1060.0270195908695,139.75918882093936,622.6275613065766,1746.8513844541253,4170.057485082202,514.0476341766629,0.00010755077107660327,0.32232496973194336,2.1140047913553417,0.31396964604131583,726005.0837832307,4.4838651773798734e7
987,7.0361322058138285,184.05973048573688,1060.0425400340157,139.7609804116282,622.0888943993534,1747.0568212749233,4170.326465181472,514.0974284843606,0.0003219656508690605,0.32194905661273915,2.1071208241044133,0.3131822324092282,726098.3156529105,4.486138366462467e7
988,7.051846248629545,184.06152435577962,1060.0361506339966,139.76191221174753,621.7873937455229,1747.3154352924917,4170.3592362950585,514.0973850705932,0.0004155776738343775,0.32159671691745295,2.1035136123199436,0.3125296492171945,726191.453110554,4.488410404271565e7
989,7.040652844242118,184.06337975509288,1060.0577758181287,139.759971146487,621.9883095653624,1747.5239954874341,4170.624385966988,514.0988159752895,0.0004213289828385314,0.3221687262509355,2.0580858197042744,0.3136225606690831,726284.4963471824,4.490681292554607e7
990,7.042309379728863,184.06539408547283,1060.022479900793,139.76040977399754,621.6901409362914,1747.7231509582402,4170.888077166336,514.0819739964124,0.00036020904633460304,0.32150365773604783,2.0617203192592797,0.3125007926782504,726377.4455532372,4.4929510330546245e7
991,7.055448758590046,184.06771020066054,1060.0385921766153,139.7614045183169,621.7560686294188,1747.9379762180192,4170.822696664426,514.1030760954756,0.0006131185122058014,0.32188328665092564,2.0236997944691666,0.3134821356283011,726470.3009185835,4.495219627510241e7
992,7.051780374979671,184.0697644883823,1060.0437208481835,139.76263726255573,621.5947018812302,1748.1378189284492,4171.643548083892,514.103407970108,0.0005524387764808125,0.32149080940571134,2.1064261466470953,0.31382698740224063,726563.0626325116,4.497487077655699e7
993,7.0464867797962825,184.07178479358808,1060.1210330134365,139.76224906749894,621.6430732062779,1748.3571081247915,4171.660898516537,514.1141146376189,0.00018393186928733485,0.32115711356242616,2.0893681371134107,0.31344774448620133,726655.73088374,4.499753385220872e7
994,7.051223017326038,184.07445472497014,1060.0993766391132,139.76211504443077,621.1681466507853,1748.5906204501177,4171.85107956632,514.1173820530355,0.0008137568912616189,0.3213040079355494,2.098375323223877,0.31345524602243025,726748.3058604167,4.502018551931276e7
995,7.045571847762062,184.07721386618428,1060.1038266650462,139.76343493474147,621.5142210271691,1748.80182848894,4172.3638430033125,514.1335620497441,0.0008999666388262995,0.32148304153347507,2.1541216193064656,0.31382432941308025,726840.7877501228,4.504282579508093e7
996,7.045771908208053,184.07972734369946,1060.1368186835898,139.76409942565806,621.6014451666472,1749.0076200735361,4172.237887556963,514.112854805261,0.00036217764488810644,0.3214340201206987,2.0489448878637404,0.3130435220381609,726933.176739874,4.5065454696681775e7
997,7.065300367679129,184.08220250351846,1060.1351583989551,139.76490491870476,622.019164281835,1749.2360508442187,4172.772342005942,514.0867983455739,0.0003095478532486595,0.3213649677818573,2.103957660549895,0.3132381063511675,727025.4730161226,4.508807224124078e7
998,7.0546166744567245,184.08268695047266,1060.1406359959906,139.76509490655974,623.0112344086708,1749.4525009993608,4172.9504173741,514.0722134025607,0.0004608300112067809,0.3215858795806219,2.0728482346845567,0.3130632464599066,727117.6767647604,4.511067844584047e7
999,7.061032179804556,184.08355838076156,1060.1314095984594,139.7655102613918,623.8753013637123,1749.6693949523458,4173.167065802858,514.0898919659005,0.0005015505323626712,0.32140956670957477,2.0760720071941705,0.312567756850795,727209.7881711208,4.513327332752063e7
1000,7.065144570568464,184.08642491713016,1060.2240612868527,139.76579015255547,624.4074396700604,1749.9114267193927,4172.8385136063835,514.0834159592276,0.0004451399765912356,0.32177872874106217,2.0595095390374354,0.31230532670224254,727301.8074199806,4.515585690327839e7

